Operator-ADI balanced truncation of delay differential systems

We develop a balanced truncation method for linear delay differential systems based on a finite-rank alternating-direction implicit (ADI) iteration for the associated operator Lyapunov equations. The method acts directly on the infinite-dimensional history-state realization and does not discretize the delay interval during Gramian approximation or balancing. The finite-rank reachability and observability factors are represented exactly in Takenaka--Malmquist coordinates, reducing the required computations to finite-dimensional linear algebra. These factors yield a finite-dimensional, delay-free reduced model. For real system data, the implementation remains in real arithmetic. Under suitable conditions on the ADI shifts and a gap in the Hankel singular values, we prove convergence in $\mathcal H_\infty$ to the reduced transfer function obtained by exact balanced truncation of the infinite-dimensional system. The construction extends to finitely many discrete delays. Numerical experiments validate the method against independent reference computations. The complete MATLAB implementation used in the experiments is provided as supplementary material.

==> mechanical_error.dat <==
omega error
0 0.00242118213089441
0.0250208507089241 0.00242105010715089
0.0500417014178482 0.00242065418997631
0.0750625521267723 0.00241999484108328
0.100083402835696 0.00241907282847762
0.125104253544621 0.00241788922419516
0.150125104253545 0.00241644540115183
0.175145954962469 0.00241474302912568
0.200166805671393 0.00241278406989449
0.225187656380317 0.00241057077155686
0.250208507089241 0.00240810566206993
0.275229357798165 0.0024053915420403
0.300250208507089 0.00240243147680908
0.325271059216013 0.00239922878787525
0.350291909924937 0.00239578704370448
0.375312760633862 0.0023921100499734
0.400333611342786 0.00238820183930132
0.42535446205171 0.00238406666052322
0.450375312760634 0.00237970896755923
0.475396163469558 0.00237513340793629
0.500417014178482 0.0023703448110187
0.525437864887406 0.00236534817600368
0.55045871559633 0.00236014865973789
0.575479566305254 0.00235475156440999
0.600500417014178 0.00234916232517313
0.625521267723103 0.00234338649774965
0.650542118432027 0.00233742974606842
0.675562969140951 0.00233129782998312
0.700583819849875 0.00232499659311746
0.725604670558799 0.00231853195088042
0.750625521267723 0.00231190987869212
0.775646371976647 0.00230513640045776
0.800667222685571 0.00229821757732414
0.825688073394495 0.00229115949674989
0.850708924103419 0.00228396826191767
0.875729774812344 0.00227664998151298
0.900750625521268 0.00226921075989141
0.925771476230192 0.00226165668765246
0.950792326939116 0.00225399383263554
0.97581317764804 0.00224622823135003
1.00083402835696 0.00223836588084895
1.02585487906589 0.0022304127310524
1.05087572977481 0.00222237467752455
1.07589658048374 0.0022142575547053
1.10091743119266 0.00220606712959509
1.12593828190158 0.00219780909588948
1.15095913261051 0.00218948906855742
1.17597998331943 0.00218111257885566
1.20100083402836 0.00217268506976983
1.22602168473728 0.00216421189187075
1.25104253544621 0.00215569829957356
1.27606338615513 0.00214714944778555
1.30108423686405 0.00213857038892744
1.32610508757298 0.00212996607031204
1.3511259382819 0.002121341331863
1.37614678899083 0.00211270090415567
1.40116763969975 0.00210404940676162
1.42618849040867 0.00209539134687726
1.4512093411176 0.00208673111821709
1.47623019182652 0.00207807300015121
1.50125104253545 0.00206942115706647
1.52627189324437 0.00206077963793035
1.55129274395329 0.00205215237603613
1.57631359466222 0.00204354318890772
1.60133444537114 0.00203495577834192
1.62635529608007 0.00202639373056556
1.65137614678899 0.00201786051648407
1.67639699749791 0.00200935949199773
1.70141784820684 0.00200089389836038
1.72643869891576 0.00199246686255414
1.75145954962469 0.00198408139765219
1.77648040033361 0.00197574040313898
1.80150125104254 0.00196744666515415
1.82652210175146 0.00195920285662207
1.85154295246038 0.00195101153722279
1.87656380316931 0.00194287515315126
1.90158465387823 0.00193479603659936
1.92660550458716 0.0019267764048755
1.95162635529608 0.0019188183590476
1.976647206005 0.00191092388194711
2.00166805671393 0.0019030948352924
2.02668890742285 0.00189533295555237
2.05170975813178 0.00188763984792334
2.0767306088407 0.00188001697733176
2.10175145954962 0.00187246565450431
2.12677231025855 0.001864987013553
2.15179316096747 0.00185758197525603
2.1768140116764 0.00185025119276344
2.20183486238532 0.00184299504124882
2.22685571309425 0.00183581441513375
2.25187656380317 0.00182871956022979
2.27689741451209 0.00182174289124173
2.30191826522102 0.00181481671662708
2.32693911592994 0.00180794415424638
2.35195996663887 0.00180114906176181
2.37698081734779 0.00179443219583855
2.40200166805671 0.00178779180609985
2.42702251876564 0.00178122594630214
2.45204336947456 0.00177473244139939
2.47706422018349 0.00176830872522037
2.50208507089241 0.00176195169562279
2.52710592160133 0.00175565757365694
2.55212677231026 0.00174942174895067
2.57714762301918 0.00174323859724886
2.60216847372811 0.00173710125696587
2.62718932443703 0.00173100135011633
2.65221017514595 0.0017249286296044
2.67723102585488 0.00171887052964569
2.7022518765638 0.00171281158878043
2.72727272727273 0.00170673270496749
2.75229357798165 0.00170061016892887
2.77731442869058 0.00169441440442464
2.8023352793995 0.0016881083218664
2.82735613010842 0.00168164516483802
2.85237698081735 0.00167496570027405
2.87739783152627 0.00166799458081229
2.9024186822352 0.00166063571437335
2.92743953294412 0.00165276656375442
2.95246038365304 0.00164423158430443
2.97748123436197 0.00163483573623121
3.00250208507089 0.00162434066723432
3.02752293577982 0.00161246962494814
3.05254378648874 0.00159893368677117
3.07756463719766 0.00158350224460738
3.10258548790659 0.00156615124108233
3.12760633861551 0.00154731530505237
3.15262718932444 0.00152819993783579
3.17764804003336 0.0015109343006351
3.20266889074229 0.00149817501800379
3.22768974145121 0.00149200960987288
3.25271059216013 0.00149281424665763
3.27773144286906 0.00149910840176125
3.30275229357798 0.00150850972685903
3.32777314428691 0.00151884469842697
3.35279399499583 0.00152868168797622
3.37781484570475 0.00153731399659308
3.40283569641368 0.00154452542361169
3.4278565471226 0.00155036369375527
3.45287739783153 0.00155498989758001
3.47789824854045 0.00155859614850319
3.50291909924937 0.00156136691631643
3.5279399499583 0.00156346412323573
3.55296080066722 0.00156502378199924
3.57798165137615 0.00156615760949593
3.60300250208507 0.00156695638163429
3.628023352794 0.0015674935608725
3.65304420350292 0.00156782860231511
3.67806505421184 0.00156800975276202
3.70308590492077 0.00156807633439359
3.72810675562969 0.00156806057222116
3.75312760633862 0.00156798904226395
3.77814845704754 0.00156788381451559
3.80316930775646 0.00156776335454673
3.82819015846539 0.0015676432359523
3.85321100917431 0.00156753670515718
3.87823185988324 0.00156745513108353
3.90325271059216 0.00156740836492742
3.92827356130108 0.00156740502959117
3.95329441201001 0.00156745275388616
3.97831526271893 0.00156755836321498
4.00333611342786 0.00156772803582135
4.02835696413678 0.00156796743168735
4.0533778148457 0.00156828179961307
4.07839866555463 0.00156867606682458
4.10341951626355 0.00156915491453811
4.12844036697248 0.00156972284219444
4.1534612176814 0.00157038422252464
4.17848206839033 0.00157114334917263
4.20350291909925 0.00157200447825913
4.22852376980817 0.00157297186500226
4.2535446205171 0.00157404979629333
4.27856547122602 0.00157524261995587
4.30358632193495 0.00157655477127511
4.32860717264387 0.00157799079727087
4.35362802335279 0.00157955537909337
4.37864887406172 0.00158125335283987
4.40366972477064 0.00158308972902256
4.42869057547957 0.0015850697108569
4.45371142618849 0.00158719871148378
4.47873227689741 0.00158948237018791
4.50375312760634 0.0015919265676228
4.52877397831526 0.00159453744000301
4.55379482902419 0.00159732139216969
4.57881567973311 0.00160028510937986
4.60383653044204 0.00160343556760709
4.62885738115096 0.001606780042072
4.65387823185988 0.00161032611364437
4.67889908256881 0.0016140816726689
4.70391993327773 0.00161805491966734
4.72894078398666 0.00162225436225453
4.75396163469558 0.00162668880747406
4.7789824854045 0.0016313673486097
4.80400333611343 0.00163629934535834
4.82902418682235 0.00164149439605659
4.85404503753128 0.00164696230043656
4.8790658882402 0.00165271301114419
4.90408673894912 0.0016587565719859
4.92910758965805 0.00166510304057931
4.95412844036697 0.0016717623927722
4.9791492910759 0.00167874440586892
5.00417014178482 0.00168605851737398
5.02919099249374 0.00169371365564351
5.05421184320267 0.0017017180385494
5.07923269391159 0.00171007893603353
5.10425354462052 0.00171880239230728
5.12927439532944 0.00172789290347543
5.15429524603837 0.00173735304661149
5.17931609674729 0.0017471830568488
5.20433694745621 0.00175738034998826
5.22935779816514 0.00176793898955577
5.25437864887406 0.00177884909929829
5.27939949958299 0.00179009622490241
5.30442035029191 0.00180166065236481
5.32944120100083 0.00181351669501805
5.35446205170976 0.00182563196673798
5.37948290241868 0.00183796666525981
5.40450375312761 0.00185047289660501
5.42952460383653 0.00186309407899583
5.45454545454545 0.00187576447172598
5.47956630525438 0.00188840888046419
5.5045871559633 0.00190094259438371
5.52960800667223 0.00191327161119984
5.55462885738115 0.00192529320251949
5.57964970809008 0.00193689686291259
5.604670558799 0.00194796567131501
5.62969140950792 0.00195837807294957
5.65471226021685 0.00196801006500591
5.67973311092577 0.00197673774186783
5.7047539616347 0.00198444012851227
5.72977481234362 0.00199100220696113
5.75479566305254 0.00199631802317055
5.77981651376147 0.00200029375235509
5.80483736447039 0.00200285059980061
5.82985821517932 0.00200392742045428
5.85487906588824 0.00200348295153326
5.87989991659716 0.0020014975653442
5.90492076730609 0.00199797446262977
5.92994161801501 0.00199294023998939
5.95496246872394 0.00198644478019425
5.97998331943286 0.00197856043476277
6.00500417014178 0.00196938049708487
6.03002502085071 0.00195901700300988
6.05504587155963 0.00194759794253713
6.08006672226856 0.00193526401643516
6.10508757297748 0.00192216511875546
6.1301084236864 0.00190845676402036
6.15512927439533 0.00189429670276176
6.18015012510425 0.0018798419823679
6.20517097581318 0.00186524671973869
6.2301918265221 0.00185066087417275
6.25521267723103 0.00183623037018849
6.28023352793995 0.00182209906373827
6.30525437864887 0.00180841333857767
6.3302752293578 0.00179533065124991
6.35529608006672 0.00178303412825187
6.38031693077565 0.00177175564942504
6.40533778148457 0.00176180462602274
6.43035863219349 0.00175355968547012
6.45537948290242 0.00174715808165448
6.48040033361134 0.00174075948322979
6.50542118432027 0.00172688817526971
6.53044203502919 0.00170193703258628
6.55546288573812 0.00167946533461234
6.58048373644704 0.00166466732519649
6.60550458715596 0.00165428662126537
6.63052543786489 0.00164597013374952
6.65554628857381 0.00163873758940479
6.68056713928274 0.00163220535681126
6.70558798999166 0.00162621554888519
6.73060884070058 0.00162069651789936
6.75562969140951 0.00161561074717908
6.78065054211843 0.00161093464815504
6.80567139282736 0.00160665042716091
6.83069224353628 0.00160274273645754
6.8557130942452 0.00159919730008019
6.88073394495413 0.00159600037715937
6.90575479566305 0.00159313858283211
6.93077564637198 0.00159059885797052
6.9557964970809 0.00158836849538507
6.98081734778982 0.00158643518179599
7.00583819849875 0.00158478703827948
7.03085904920767 0.00158341265261008
7.0558798999166 0.00158230110177992
7.08090075062552 0.00158144196509048
7.10592160133445 0.00158082532903603
7.13094245204337 0.00158044178541981
7.15596330275229 0.00158028242409836
7.18098415346122 0.0015803388215945
7.20600500417014 0.00158060302663469
7.23102585487907 0.0015810675434829
7.25604670558799 0.00158172531377957
7.28106755629691 0.00158256969745116
7.30608840700584 0.00158359445313721
7.33110925771476 0.00158479371848247
7.35613010842369 0.00158616199056158
7.38115095913261 0.00158769410663738
7.40617180984153 0.0015893852254027
7.43119266055046 0.00159123080881181
7.45621351125938 0.00159322660457541
7.48123436196831 0.00159536862936572
7.50625521267723 0.00159765315275816
7.53127606338616 0.00160007668191915
7.55629691409508 0.00160263594703777
7.581317764804 0.00160532788748923
7.60633861551293 0.00160814963871081
7.63135946622185 0.00161109851976625
7.65638031693078 0.0016141720215702
7.6814011676397 0.00161736779574261
7.70642201834862 0.0016206836440607
7.73144286905755 0.00162411750847581
7.75646371976647 0.0016276674616617
7.7814845704754 0.00163133169806173
7.80650542118432 0.00163510852540177
7.83152627189324 0.00163899635663754
7.85654712260217 0.00164299370230495
7.88156797331109 0.0016470991632435
7.90658882402002 0.00165131142366349
7.93160967472894 0.00165562924452883
7.95663052543787 0.0016600514572284
7.98165137614679 0.00166457695750882
8.00667222685571 0.00166920469964363
8.03169307756464 0.00167393369081328
8.05671392827356 0.00167876298567115
8.08173477898248 0.00168369168107082
8.10675562969141 0.00168871891092989
8.13177648040033 0.00169384384120499
8.15679733110926 0.00169906566495112
8.18181818181818 0.00170438359743759
8.20683903252711 0.00170979687128985
8.23185988323603 0.0017153047316227
8.25688073394495 0.00172090643112613
8.28190158465388 0.00172660122505723
8.3069224353628 0.00173238836608253
8.33194328607173 0.00173826709890136
8.35696413678065 0.00174423665456288
8.38198498748957 0.00175029624436241
8.4070058381985 0.00175644505316729
8.43202668890742 0.00176268223196907
8.45704753961635 0.00176900688938446
8.48206839032527 0.0017754180817162
8.5070892410342 0.00178191480102187
8.53211009174312 0.00178849596039027
8.55713094245204 0.00179516037524411
8.58215179316097 0.00180190673888762
8.60717264386989 0.00180873358955233
8.63219349457882 0.00181563926460118
8.65721434528774 0.00182262183484771
8.68223519599666 0.00182967900720717
8.70725604670559 0.00183680797530891
8.73227689741451 0.00184400518151581
8.75729774812344 0.0018512659220476
8.78231859883236 0.00185858366193204
8.80733944954128 0.001865948788738
8.83236030025021 0.00187334624043814
8.85738115095913 0.00188075090399624
8.88240200166806 0.00188811992803601
8.90742285237698 0.00189540197172216
8.93244370308591 0.0019030089134957
8.95746455379483 0.00191682355378684
8.98248540450375 0.00192568842012862
9.00750625521268 0.00193194229215653
9.0325271059216 0.00193915459223504
9.05754795663053 0.0019468176336761
9.08256880733945 0.00195471519174237
9.10758965804837 0.001962759189947
9.1326105087573 0.00197090783327913
9.15763135946622 0.00197913836028377
9.18265221017515 0.00198743684880299
9.20767306088407 0.00199579390742748
9.23269391159299 0.0020042026687644
9.25771476230192 0.0020126577860638
9.28273561301084 0.00202115491014434
9.30775646371977 0.00202969041718819
9.33277731442869 0.00203826128024862
9.35779816513761 0.00204686503277813
9.38281901584654 0.00205549979978796
9.40783986655546 0.00206416438705232
9.43286071726439 0.00207285842774539
9.45788156797331 0.00208158259204583
9.48290241868223 0.00209033886970913
9.50792326939116 0.0020991309382466
9.53294412010008 0.0021079646283063
9.55796497080901 0.00211684848837611
9.58298582151793 0.0021257944220724
9.60800667222686 0.0021348182998978
9.63302752293578 0.00214394028585476
9.6580483736447 0.00215318427600876
9.68306922435363 0.00216257516271689
9.70809007506255 0.00217213140941604
9.73311092577148 0.00218184863201066
9.7581317764804 0.0021916686639431
9.78315262718932 0.00220143258725645
9.80817347789825 0.00221083572506551
9.83319432860717 0.00221944254678114
9.8582151793161 0.00222683609783961
9.88323603002502 0.00223286814704578
9.90825688073394 0.00223778931039992
9.93327773144287 0.0022420967160304
9.95829858215179 0.00224625602602002
9.98331943286072 0.00225054531052066
10.0083402835696 0.00225506107110802
10.0333611342786 0.00225978961721179
10.0583819849875 0.00226467016994037
10.0834028356964 0.00226963118473346
10.1084236864053 0.00227460629449987
10.1334445371143 0.00227953928097007
10.1584653878232 0.0022843842557259
10.1834862385321 0.00228910418313901
10.208507089241 0.0022936690979576
10.23352793995 0.00229805451134092
10.2585487906589 0.00230224013193828
10.2835696413678 0.00230620889024091
10.3085904920767 0.00230994621315949
10.3336113427857 0.00231343949189637
10.3586321934946 0.00231667769444866
10.3836530442035 0.00231965108466935
10.4086738949124 0.00232235101929846
10.4336947456214 0.00232476980192027
10.4587155963303 0.00232690057850317
10.4837364470392 0.00232873726335416
10.5087572977481 0.0023302744873509
10.533778148457 0.00233150756250835
10.558798999166 0.0023324324585088
10.5838198498749 0.0023330457879749
10.6088407005838 0.0023333447980936
10.6338615512927 0.00233332736681996
10.6588824020017 0.00233299200233643
10.6839032527106 0.00233233784479319
10.7089241034195 0.00233136466961623
10.7339449541284 0.00233007289187011
10.7589658048374 0.0023284635713318
10.7839866555463 0.00232653841805667
10.8090075062552 0.00232429979833627
10.8340283569641 0.00232175074103833
10.8590492076731 0.00231889494440443
10.884070058382 0.00231573678346176
10.9090909090909 0.00231228131827302
10.9341117597998 0.00230853430331931
10.9591326105088 0.00230450219837683
10.9841534612177 0.00230019218130856
11.0091743119266 0.00229561216325578
11.0341951626355 0.00229077080676367
11.0592160133445 0.00228567754742443
11.0842368640534 0.00228034261964798
11.1092577147623 0.00227477708717565
11.1342785654712 0.00226899287891527
11.1592994161802 0.00226300283057436
11.1843202668891 0.00225682073236084
11.209341117598 0.00225046138266329
11.2343619683069 0.00224394064700856
11.2593828190158 0.00223727552062408
11.2844036697248 0.00223048419137591
11.3094245204337 0.00222358609745462
11.3344453711426 0.0022166019704612
11.3594662218515 0.00220955384887033
11.3844870725605 0.00220246503819968
11.4095079232694 0.00219535998112768
11.4345287739783 0.00218826398110403
11.4595496246872 0.00218120269353975
11.4845704753962 0.00217420125507057
11.5095913261051 0.00216728285777894
11.534612176814 0.002160466484528
11.5596330275229 0.00215376339676393
11.5846538782319 0.0021471718047884
11.6096747289408 0.00214066896534333
11.6346955796497 0.00213419979363839
11.6597164303586 0.0021276610820189
11.6847372810676 0.00212088088149429
11.7097581317765 0.00211359408049477
11.7347789824854 0.00210541855946756
11.7597998331943 0.00209584236853196
11.7848206839033 0.00208424084417282
11.8098415346122 0.00206994925603837
11.8348623853211 0.00205241030569715
11.85988323603 0.00203138144482653
11.8849040867389 0.0020071251413521
11.9099249374479 0.00198046080036276
11.9349457881568 0.00195260170011614
11.9599666388657 0.00192483552339321
11.9849874895746 0.00189821410772251
12.0100083402836 0.00187339020373954
12.0350291909925 0.00185062121641109
12.0600500417014 0.00182987200501206
12.0850708924103 0.00181093845179635
12.1100917431193 0.00179354661655498
12.1351125938282 0.00177741570281973
12.1601334445371 0.00176229061255951
12.185154295246 0.00174795442846101
12.210175145955 0.00173422967357668
12.2351959966639 0.00172097425147301
12.2602168473728 0.00170807546333968
12.2852376980817 0.0016954438558289
12.3102585487907 0.00168300778303325
12.3352793994996 0.0016707093416859
12.3603002502085 0.00165850279935702
12.3853211009174 0.00164635794481058
12.4103419516264 0.00163427230490175
12.4353628023353 0.00162229276230445
12.4603836530442 0.00161052573963887
12.4854045037531 0.00159908476457931
12.5104253544621 0.00158797965658429
12.535446205171 0.00157708880468136
12.5604670558799 0.00156626577868862
12.5854879065888 0.00155542754606002
12.6105087572977 0.0015445538653842
12.6355296080067 0.00153365492367753
12.6605504587156 0.00152274892634912
12.6855713094245 0.00151185297340785
12.7105921601334 0.00150098076864066
12.7356130108424 0.00149014276423077
12.7606338615513 0.00147934688501977
12.7856547122602 0.0014685992279629
12.8106755629691 0.00145790459959986
12.8356964136781 0.00144726689785678
12.860717264387 0.0014366893758355
12.8857381150959 0.00142617482348369
12.9107589658048 0.00141572569435807
12.9357798165138 0.00140534419661879
12.9608006672227 0.00139503236145997
12.9858215179316 0.0013847920982746
13.0108423686405 0.00137462524348741
13.0358632193495 0.00136453360886822
13.0608840700584 0.00135451903505707
13.0859049207673 0.00134458345710352
13.1109257714762 0.00133472899138436
13.1359466221852 0.0013249580583069
13.1609674728941 0.00131527356459378
13.185988323603 0.00130567918679544
13.2110091743119 0.00129617983289096
13.2360300250209 0.00128678243197871
13.2610508757298 0.00127749736431885
13.2860717264387 0.00126834123384213
13.3110925771476 0.0012593427198546
13.3361134278565 0.00125055636125647
13.3611342785655 0.00124210023011105
13.3861551292744 0.00123428346245548
13.4111759799833 0.00122820983350707
13.4361968306922 0.00123046531373121
13.4612176814012 0.00120453943687839
13.4862385321101 0.00119059200483935
13.511259382819 0.00118303434222159
13.5362802335279 0.00117518595126364
13.5613010842369 0.00116715453594626
13.5863219349458 0.00115905479220391
13.6113427856547 0.00115094600580978
13.6363636363636 0.00114285979292831
13.6613844870726 0.00113481414425269
13.6864053377815 0.00112681989394095
13.7114261884904 0.00111888386129329
13.7364470391993 0.00111101047958567
13.7614678899083 0.0011032026925771
13.7864887406172 0.00109546247421996
13.8115095913261 0.00108779114369649
13.836530442035 0.00108018956390263
13.861551292744 0.00107265827078189
13.8865721434529 0.00106519756013646
13.9115929941618 0.00105780754745486
13.9366138448707 0.00105048821013404
13.9616346955796 0.00104323941792579
13.9866555462886 0.00103606095532907
14.0116763969975 0.00102895253836195
14.0366972477064 0.00102191382733894
14.0617180984153 0.00101494443676047
14.0867389491243 0.00100804394308251
14.1117597998332 0.00100121189090649
14.1367806505421 0.000994447797977177
14.161801501251 0.000987751159268111
14.18682235196 0.00098112145036159
14.2118432026689 0.000974558130275405
14.2368640533778 0.00096806064385197
14.2618849040867 0.000961628423797083
14.2869057547957 0.000955260892435555
14.3119266055046 0.000948957463235406
14.3369474562135 0.000942717542141293
14.3619683069224 0.000936540528749565
14.3869891576314 0.000930425817349564
14.4120100083403 0.00092437279785244
14.4370308590492 0.000918380856623242
14.4620517097581 0.000912449377230116
14.4870725604671 0.000906577741121531
14.512093411176 0.000900765328240289
14.5371142618849 0.000895011517582199
14.5621351125938 0.000889315687705776
14.5871559633028 0.000883677217197956
14.6121768140117 0.000878095485100692
14.6371976647206 0.000872569871302111
14.6622185154295 0.000867099756895716
14.6872393661384 0.00086168452451043
14.7122602168474 0.000856323558614039
14.7372810675563 0.000851016245792137
14.7623019182652 0.000845761975004896
14.7873227689741 0.000840560137822912
14.8123436196831 0.000835410128644027
14.837364470392 0.000830311344892392
14.8623853211009 0.000825263187201023
14.8874061718098 0.000820265059579095
14.9124270225188 0.000815316369564885
14.9374478732277 0.000810416528365391
14.9624687239366 0.000805564950983493
14.9874895746455 0.000800761056333542
15.0125104253545 0.000796004267345838
15.0375312760634 0.000791294011061189
15.0625521267723 0.000786629718715724
15.0875729774812 0.000782010825816764
15.1125938281902 0.000777436772210447
15.1376146788991 0.000772907002141366
15.162635529608 0.000768420964304948
15.1876563803169 0.000763978111892963
15.2126772310259 0.000759577902632552
15.2376980817348 0.000755219798819387
15.2627189324437 0.000750903267345086
15.2877397831526 0.000746627779719578
15.3127606338616 0.000742392812088502
15.3377814845705 0.000738197845246214
15.3628023352794 0.000734042364644528
15.3878231859883 0.000729925860397738
15.4128440366972 0.000725847827283966
15.4378648874062 0.000721807764743368
15.4628857381151 0.000717805176873311
15.487906588824 0.00071383957242081
15.5129274395329 0.000709910464772637
15.5379482902419 0.000706017371943065
15.5629691409508 0.00070215981655975
15.5879899916597 0.000698337325847855
15.6130108423686 0.000694549431612609
15.6380316930776 0.000690795670220587
15.6630525437865 0.000687075582579886
15.6880733944954 0.000683388714119365
15.7130942452043 0.00067973461476719
15.7381150959133 0.00067611283892879
15.7631359466222 0.000672522945464527
15.7881567973311 0.000668964497667065
15.81317764804 0.000665437063238842
15.838198498749 0.000661940214269543
15.8632193494579 0.000658473527213929
15.8882402001668 0.000655036582870074
15.9132610508757 0.000651628966358201
15.9382819015847 0.000648250267100199
15.9633027522936 0.000644900078799955
15.9883236030025 0.00064157799942475
16.0133444537114 0.000638283631187636
16.0383653044203 0.000635016580531095
16.0633861551293 0.000631776458112011
16.0884070058382 0.000628562878788037
16.1134278565471 0.000625375461605476
16.138448707256 0.000622213829788887
16.163469557965 0.000619077610732276
16.1884904086739 0.000615966435992187
16.2135112593828 0.000612879941282592
16.2385321100917 0.000609817766471804
16.2635529608007 0.00060677955558135
16.2885738115096 0.000603764956786974
16.3135946622185 0.000600773622421729
16.3386155129274 0.000597805208981286
16.3636363636364 0.000594859377131439
16.3886572143453 0.000591935791717824
16.4136780650542 0.000589034121778085
16.4386989157631 0.000586154040556063
16.4637197664721 0.000583295225518544
16.488740617181 0.000580457358374181
16.5137614678899 0.000577640125094717
16.5387823185988 0.000574843215938564
16.5638031693078 0.000572066325476498
16.5888240200167 0.000569309152619736
16.6138448707256 0.00056657140065008
16.6388657214345 0.000563852777252163
16.6638865721435 0.000561152994547785
16.6889074228524 0.000558471769132244
16.7139282735613 0.000555808822112465
16.7389491242702 0.000553163879146935
16.7639699749791 0.000550536670487403
16.7889908256881 0.00054792693102197
16.814011676397 0.000545334400319642
16.8390325271059 0.000542758822676304
16.8640533778148 0.000540199947161508
16.8890742285238 0.000537657527666408
16.9140950792327 0.000535131322952472
16.9391159299416 0.00053262109670061
16.9641367806505 0.000530126617560721
16.9891576313595 0.000527647659201495
17.0141784820684 0.000525184000359951
17.0391993327773 0.000522735424890819
17.0642201834862 0.000520301721815255
17.0892410341952 0.000517882685368828
17.1142618849041 0.000515478115048324
17.139282735613 0.000513087815657344
17.1643035863219 0.000510711597350128
17.1893244370309 0.000508349275673528
17.2143452877398 0.000506000671606846
17.2393661384487 0.000503665611599019
17.2643869891576 0.000501343927603168
17.2894078398666 0.000499035457107942
17.3144286905755 0.000496740043165478
17.3394495412844 0.000494457534415694
17.3644703919933 0.000492187785106523
17.3894912427023 0.000489930655109942
17.4145120934112 0.000487686009933274
17.4395329441201 0.000485453720725681
17.464553794829 0.000483233664279499
17.4895746455379 0.000481025723026104
17.5145954962469 0.000478829785026056
17.5396163469558 0.000476645743953398
17.5646371976647 0.000474473499073662
17.5896580483736 0.00047231295521548
17.6146788990826 0.000470164022735608
17.6396997497915 0.000468026617477249
17.6647206005004 0.000465900660721197
17.6897414512093 0.000463786079130052
17.7147623019183 0.000461682804685147
17.7397831526272 0.000459590774616154
17.7648040033361 0.000457509931323275
17.789824854045 0.000455440222291998
17.814845704754 0.000453381600000381
17.8398665554629 0.00045133402181889
17.8648874061718 0.000449297449902789
17.8899082568807 0.000447271851077189
17.9149291075897 0.000445257196714897
17.9399499582986 0.000443253462607011
17.9649708090075 0.000441260628826654
17.9899916597164 0.000439278679585897
18.0150125104254 0.000437307603086087
18.0400333611343 0.000435347391361881
18.0650542118432 0.000433398040119231
18.0900750625521 0.000431459548567697
18.1150959132611 0.000429531919247196
18.14011676397 0.000427615157849914
18.1651376146789 0.000425709273037405
18.1901584653878 0.000423814276253492
18.2151793160967 0.00042193018153341
18.2402001668057 0.000420057005309378
18.2652210175146 0.000418194766213555
18.2902418682235 0.000416343484878291
18.3152627189324 0.000414503183734641
18.3402835696414 0.000412673886809372
18.3653044203503 0.000410855619521087
18.3903252710592 0.000409048408476028
18.4153461217681 0.000407252281263888
18.4403669724771 0.000405467266254521
18.465387823186 0.00040369339239563
18.4904086738949 0.000401930689012417
18.5154295246038 0.000400179185609297
18.5404503753128 0.00039843891167453
18.5654712260217 0.000396709896488018
18.5904920767306 0.000394992168932967
18.6155129274395 0.000393285757311664
18.6405337781485 0.000391590689166064
18.6655546288574 0.00038990699110338
18.6905754795663 0.000388234688627325
18.7155963302752 0.000386573805975107
18.7406171809842 0.000384924365961006
18.7656380316931 0.000383286389826221
18.790658882402 0.000381659897095936
18.8156797331109 0.000380044905443502
18.8407005838198 0.000378441430562019
18.8657214345288 0.000376849486043791
18.8907422852377 0.000375269083267515
18.9157631359466 0.000373700231293549
18.9407839866555 0.000372142936767358
18.9658048373645 0.000370597203831263
18.9908256880734 0.000369063034044488
19.0158465387823 0.000367540426311528
19.0408673894912 0.000366029376818953
19.0658882402002 0.000364529878980524
19.0909090909091 0.0003630419233906
19.115929941618 0.000361565497785719
19.1409507923269 0.000360100587014274
19.1659716430359 0.000358647173014207
19.1909924937448 0.000357205234798357
19.2160133444537 0.000355774748447581
19.2410341951626 0.00035435568711117
19.2660550458716 0.000352948021014448
19.2910758965805 0.000351551717473396
19.3160967472894 0.000350166740915795
19.3411175979983 0.000348793052909006
19.3661384487073 0.000347430612193658
19.3911592994162 0.000346079374723234
19.4161801501251 0.000344739293709228
19.441201000834 0.000343410319671435
19.466221851543 0.000342092400493098
19.4912427022519 0.000340785481480703
19.5162635529608 0.000339489505427976
19.5412844036697 0.000338204412683631
19.5663052543786 0.000336930141222923
19.5913261050876 0.000335666626722225
19.6163469557965 0.000334413802636714
19.6413678065054 0.000333171600280372
19.6663886572143 0.000331939948908606
19.6914095079233 0.000330718775802512
19.7164303586322 0.00032950800635503
19.7414512093411 0.000328307564158305
19.76647206005 0.000327117371092215
19.791492910759 0.00032593734741368
19.8165137614679 0.000324767411846466
19.8415346121768 0.000323607481671338
19.8665554628857 0.00032245747281613
19.8915763135947 0.000321317299945806
19.9165971643036 0.000320186876551882
19.9416180150125 0.000319066115041388
19.9666388657214 0.000317954926824892
19.9916597164304 0.000316853222403602
20.0166805671393 0.000315760911455228
20.0417014178482 0.000314677902918528
20.0667222685571 0.000313604105076378
20.0917431192661 0.000312539425637202
20.116763969975 0.000311483771814669
20.1417848206839 0.000310437050405499
20.1668056713928 0.000309399167865462
20.1918265221018 0.000308370030383096
20.2168473728107 0.000307349543951541
20.2418682235196 0.000306337614438011
20.2668890742285 0.000305334147651192
20.2919099249374 0.000304339049406174
20.3169307756464 0.000303352225587249
20.3419516263553 0.000302373582208138
20.3669724770642 0.000301403025470076
20.3919933277731 0.00030044046181732
20.4170141784821 0.000299485797990369
20.442035029191 0.000298538941076773
20.4670558798999 0.000297599798559543
20.4920767306088 0.000296668278363202
20.5170975813178 0.000295744288897526
20.5421184320267 0.000294827739098867
20.5671392827356 0.000293918538469319
20.5921601334445 0.000293016597113494
20.6171809841535 0.00029212182577317
20.6422018348624 0.000291234135859773
20.6672226855713 0.000290353439484597
20.6922435362802 0.000289479649487122
20.7172643869892 0.000288612679461147
20.7422852376981 0.000287752443779061
20.767306088407 0.000286898857614107
20.7923269391159 0.000286051836960776
20.8173477898249 0.000285211298653489
20.8423686405338 0.0002843771603834
20.8673894912427 0.000283549340713554
20.8924103419516 0.000282727759092495
20.9174311926606 0.00028191233586612
20.9424520433695 0.000281102992288212
20.9674728940784 0.000280299650529357
20.9924937447873 0.000279502233684597
21.0175145954962 0.000278710665779653
21.0425354462052 0.000277924871775917
21.0675562969141 0.00027714477757426
21.092577147623 0.000276370310017559
21.1175979983319 0.000275601396892271
21.1426188490409 0.000274837966928886
21.1676396997498 0.000274079949801335
21.1926605504587 0.000273327276125558
21.2176814011676 0.000272579877457147
21.2427022518766 0.000271837686288087
21.2677231025855 0.000271100636042826
21.2927439532944 0.000270368661073518
21.3177648040033 0.000269641696654577
21.3427856547123 0.000268919678976639
21.3678065054212 0.000268202545139871
21.3928273561301 0.000267490233146726
21.417848206839 0.000266782681894204
21.442869057548 0.000266079831165578
21.4678899082569 0.000265381621621761
21.4929107589658 0.000264687994792188
21.5179316096747 0.000263998893065379
21.5429524603837 0.000263314259679096
21.5679733110926 0.000262634038710331
21.5929941618015 0.000261958175064857
21.6180150125104 0.000261286614466659
21.6430358632193 0.000260619303447125
21.6680567139283 0.000259956189333968
21.6930775646372 0.000259297220240159
21.7180984153461 0.000258642345052523
21.743119266055 0.000257991513420384
21.768140116764 0.000257344675744039
21.7931609674729 0.000256701783163206
21.8181818181818 0.000256062787545383
21.8432026688907 0.000255427641474234
21.8682235195997 0.000254796298237913
21.8932443703086 0.000254168711817463
21.9182652210175 0.000253544836875155
21.9432860717264 0.000252924628742961
21.9683069224354 0.000252308043410999
21.9933277731443 0.000251695037516146
22.0183486238532 0.000251085568330627
22.0433694745621 0.000250479593750769
22.0683903252711 0.000249877072285885
22.09341117598 0.00024927796304721
22.1184320266889 0.000248682225736979
22.1434528773978 0.000248089820637728
22.1684737281068 0.000247500708601638
22.1934945788157 0.000246914851040083
22.2185154295246 0.000246332209913367
22.2435362802335 0.000245752747720595
22.2685571309425 0.000245176427489733
22.2935779816514 0.000244603212767862
22.3185988323603 0.000244033067611653
22.3436196830692 0.000243465956577974
22.3686405337781 0.000242901844714738
22.3936613844871 0.000242340697551992
22.418682235196 0.000241782481093143
22.4437030859049 0.000241227161806463
22.4687239366138 0.000240674706616775
22.4937447873228 0.000240125082897384
22.5187656380317 0.000239578258462241
22.5437864887406 0.00023903420155826
22.5688073394495 0.000238492880857992
22.5938281901585 0.000237954265452389
22.6188490408674 0.00023741832484393
22.6438698915763 0.000236885028939871
22.6688907422852 0.000236354348045788
22.6939115929942 0.000235826252859363
22.7189324437031 0.000235300714464344
22.743953294412 0.000234777704324784
22.7689741451209 0.000234257194279529
22.7939949958299 0.000233739156536884
22.8190158465388 0.000233223563669555
22.8440366972477 0.000232710388609784
22.8690575479566 0.000232199604644742
22.8940783986656 0.000231691185412155
22.9190992493745 0.000231185104896081
22.9441201000834 0.000230681337423021
22.9691409507923 0.000230179857658135
22.9941618015012 0.000229680640601768
23.0191826522102 0.0002291836615861
23.0442035029191 0.000228688896272081
23.069224353628 0.00022819632064651
23.0942452043369 0.000227705911019331
23.1192660550459 0.000227217644021172
23.1442869057548 0.000226731496600952
23.1693077564637 0.000226247446023841
23.1943286071726 0.000225765469869211
23.2193494578816 0.00022528554602893
23.2443703085905 0.000224807652705688
23.2693911592994 0.00022433176841159
23.2944120100083 0.00022385787196681
23.3194328607173 0.00022338594249848
23.3444537114262 0.000222915959439622
23.3694745621351 0.000222447902528276
23.394495412844 0.000221981751806786
23.419516263553 0.000221517487621104
23.4445371142619 0.000221055090620271
23.4695579649708 0.000220594541755958
23.4945788156797 0.000220135822282168
23.5195996663887 0.000219678913754915
23.5446205170976 0.000219223798032089
23.5696413678065 0.0002187704572733
23.5946622185154 0.000218318873939825
23.6196830692244 0.000217869030794555
23.6447039199333 0.000217420910902032
23.6697247706422 0.000216974497628494
23.6947456213511 0.000216529774641919
23.7197664720601 0.000216086725912104
23.744787322769 0.000215645335710694
23.7698081734779 0.000215205588611289
23.7948290241868 0.000214767469489396
23.8198498748957 0.000214330963522521
23.8448707256047 0.000213896056190026
23.8698915763136 0.000213462733273116
23.8949124270225 0.000213030980854648
23.9199332777314 0.000212600785318871
23.9449541284404 0.000212172133351221
23.9699749791493 0.000211745011937827
23.9949958298582 0.000211319408365099
24.0200166805671 0.00021089531021907
24.0450375312761 0.000210472705384772
24.070058381985 0.000210051582045324
24.0950792326939 0.000209631928681061
24.1201000834028 0.000209213734068376
24.1451209341118 0.000208796987278532
24.1701417848207 0.000208381677676258
24.1951626355296 0.000207967794918219
24.2201834862385 0.000207555328951322
24.2452043369475 0.00020714427001087
24.2702251876564 0.000206734608618473
24.2952460383653 0.000206326335579918
24.3202668890742 0.000205919441982732
24.3452877397832 0.000205513919193608
24.3703085904921 0.000205109758855701
24.395329441201 0.00020470695288568
24.4203502919099 0.000204305493470546
24.4453711426188 0.000203905373064416
24.4703919933278 0.000203506584384961
24.4954128440367 0.000203109120409749
24.5204336947456 0.000202712974372342
24.5454545454545 0.000202318139758304
24.5704753961635 0.000201924610300911
24.5954962468724 0.000201532379976707
24.6205170975813 0.000201141443001022
24.6455379482902 0.000200751793823082
24.6705587989992 0.000200363427121152
24.6955796497081 0.000199976337797414
24.720600500417 0.000199590520972717
24.7456213511259 0.000199205971981152
24.7706422018349 0.000198822686364556
24.7956630525438 0.000198440659866774
24.8206839032527 0.000198059888427857
24.8457047539616 0.000197680368178148
24.8707256046706 0.000197302095432196
24.8957464553795 0.000196925066682585
24.9207673060884 0.000196549278593745
24.9457881567973 0.000196174727995547
24.9708090075063 0.000195801411876912
24.9958298582152 0.000195429327379322
25.0208507089241 0.000195058471790256
25.045871559633 0.000194688842536643
25.070892410342 0.000194320437178165
25.0959132610509 0.000193953253400639
25.1209341117598 0.000193587289009357
25.1459549624687 0.00019322254192236
25.1709758131776 0.000192859010163794
25.1959966638866 0.000192496691857229
25.2210175145955 0.000192135585219029
25.2460383653044 0.000191775688551728
25.2710592160133 0.0001914170002375
25.2960800667223 0.000191059518731619
25.3211009174312 0.000190703242556016
25.3461217681401 0.000190348170292974
25.371142618849 0.000189994300578721
25.396163469558 0.000189641632097351
25.4211843202669 0.000189290163574651
25.4462051709758 0.000188939893772146
25.4712260216847 0.000188590821481199
25.4962468723937 0.000188242945517291
25.5212677231026 0.000187896264714387
25.5462885738115 0.000187550777919427
25.5713094245204 0.000187206483987021
25.5963302752294 0.00018686338177425
25.6213511259383 0.000186521470135584
25.6463719766472 0.000186180747918066
25.6713928273561 0.000185841213956566
25.6964136780651 0.00018550286706921
25.721434528774 0.000185165706053029
25.7464553794829 0.00018482972967976
25.7714762301918 0.000184494936691816
25.7964970809007 0.00018416132579838
25.8215179316097 0.000183828895671851
25.8465387823186 0.000183497644944247
25.8715596330275 0.000183167572203979
25.8965804837364 0.000182838675992679
25.9216013344454 0.000182510954802286
25.9466221851543 0.000182184407072308
25.9716430358632 0.000181859031187214
25.9966638865721 0.000181534825474083
26.0216847372811 0.000181211788200358
26.04670558799 0.000180889917571812
26.0717264386989 0.000180569211730749
26.0967472894078 0.000180249668754223
26.1217681401168 0.000179931286652595
26.1467889908257 0.000179614063368179
26.1718098415346 0.000179297996774004
26.1968306922435 0.000178983084672841
26.2218515429525 0.000178669324796326
26.2468723936614 0.00017835671480422
26.2718932443703 0.000178045252283868
26.2969140950792 0.000177734934749745
26.3219349457882 0.000177425759643197
26.3469557964971 0.000177117724332287
26.371976647206 0.000176810826111754
26.3969974979149 0.000176505062203129
26.4220183486239 0.000176200429754954
26.4470391993328 0.000175896925843151
26.4720600500417 0.000175594547471393
26.4970809007506 0.00017529329157175
26.5221017514595 0.000174993155005283
26.5471226021685 0.0001746941345628
26.5721434528774 0.0001743962269657
26.5971643035863 0.00017409942886691
26.6221851542952 0.000173803736851849
26.6472060050042 0.000173509147439528
26.6722268557131 0.000173215657083678
26.697247706422 0.000172923262173978
26.7222685571309 0.000172631959037322
26.7472894078399 0.000172341743939107
26.7723102585488 0.000172052613084647
26.7973311092577 0.000171764562620581
26.8223519599666 0.000171477588636339
26.8473728106756 0.000171191687165606
26.8723936613845 0.000170906854187888
26.8974145120934 0.000170623085630078
26.9224353628023 0.00017034037736801
26.9474562135113 0.000170058725228082
26.9724770642202 0.00016977812498887
26.9974979149291 0.000169498572382787
27.022518765638 0.000169220063097709
27.047539616347 0.000168942592778629
27.0725604670559 0.00016866615702934
27.0975813177648 0.000168390751414069
27.1226021684737 0.000168116371459141
27.1476230191827 0.000167843012654664
27.1726438698916 0.000167570670456134
27.1976647206005 0.000167299340286089
27.2226855713094 0.000167029017535734
27.2477064220184 0.000166759697566588
27.2727272727273 0.000166491375712027
27.2977481234362 0.000166224047278892
27.3227689741451 0.000165957707549049
27.347789824854 0.000165692351780942
27.372810675563 0.000165427975211074
27.3978315262719 0.000165164573055539
27.4228523769808 0.000164902140511455
27.4478732276897 0.00016464067275845
27.4728940783987 0.000164380164960033
27.4979149291076 0.000164120612265016
27.5229357798165 0.000163862009808848
27.5479566305254 0.000163604352714949
27.5729774812344 0.000163347636096029
27.5979983319433 0.000163091855055319
27.6230191826522 0.000162837004687841
27.6480400333611 0.000162583080081593
27.6730608840701 0.000162330076318731
27.698081734779 0.000162077988476713
27.7231025854879 0.000161826811629381
27.7481234361968 0.000161576540848087
27.7731442869058 0.000161327171202681
27.7981651376147 0.000161078697762575
27.8231859883236 0.000160831115597683
27.8482068390325 0.000160584419779396
27.8732276897415 0.000160338605381492
27.8982485404504 0.000160093667481003
27.9232693911593 0.000159849601159114
27.9482902418682 0.00015960640150194
27.9733110925771 0.000159364063601356
27.9983319432861 0.000159122582555745
28.023352793995 0.000158881953470743
28.0483736447039 0.000158642171459939
28.0733944954128 0.000158403231645574
28.0984153461218 0.000158165129159177
28.1234361968307 0.000157927859142194
28.1484570475396 0.000157691416746609
28.1734778982485 0.000157455797135492
28.1984987489575 0.000157220995483586
28.2235195996664 0.000156987006977793
28.2485404503753 0.000156753826817715
28.2735613010842 0.000156521450216139
28.2985821517932 0.000156289872399475
28.3236030025021 0.000156059088608212
28.348623853211 0.000155829094097347
28.3736447039199 0.000155599884136775
28.3986655546289 0.000155371454011684
28.4236864053378 0.000155143799022931
28.4487072560467 0.00015491691448737
28.4737281067556 0.000154690795738216
28.4987489574646 0.000154465438125343
28.5237698081735 0.000154240837015605
28.5487906588824 0.000154016987793135
28.5738115095913 0.000153793885859608
28.5988323603002 0.000153571526634533
28.6238532110092 0.000153349905555493
28.6488740617181 0.000153129018078401
28.673894912427 0.000152908859677771
28.6989157631359 0.000152689425846879
28.7239366138449 0.000152470712098054
28.7489574645538 0.000152252713962862
28.7739783152627 0.000152035426992319
28.7989991659716 0.000151818846757121
28.8240200166806 0.000151602968847797
28.8490408673895 0.000151387788874952
28.8740617180984 0.000151173302469416
28.8990825688073 0.000150959505282468
28.9241034195163 0.000150746392986019
28.9491242702252 0.00015053396127275
28.9741451209341 0.000150322205856375
28.999165971643 0.000150111122471747
29.024186822352 0.000149900706875095
29.0492076730609 0.000149690954844175
29.0742285237698 0.00014948186217847
29.0992493744787 0.00014927342469937
29.1242702251877 0.000149065638250355
29.1492910758966 0.0001488584986972
29.1743119266055 0.000148652001928142
29.1993327773144 0.000148446143854096
29.2243536280234 0.000148240920408849
29.2493744787323 0.000148036327549249
29.2743953294412 0.000147832361255422
29.2994161801501 0.000147629017530979
29.324437030859 0.000147426292403229
29.349457881568 0.000147224181923399
29.3744787322769 0.000147022682166846
29.3994995829858 0.000146821789233309
29.4245204336947 0.000146621499247102
29.4495412844037 0.000146421808357401
29.4745621351126 0.000146222712738435
29.4995829858215 0.000146024208589772
29.5246038365304 0.000145826292136543
29.5496246872394 0.00014562895962972
29.5746455379483 0.000145432207346359
29.5996663886572 0.000145236031589881
29.6246872393661 0.000145040428690333
29.6497080900751 0.000144845395004653
29.674728940784 0.000144650926916981
29.6997497914929 0.00014445702083889
29.7247706422018 0.000144263673209728
29.7497914929108 0.00014407088049685
29.7748123436197 0.000143878639195957
29.7998331943286 0.000143686945831352
29.8248540450375 0.000143495796956262
29.8498748957465 0.00014330518915313
29.8748957464554 0.000143115119033887
29.8999165971643 0.000142925583240286
29.9249374478732 0.000142736578444184
29.9499582985822 0.000142548101347834
29.9749791492911 0.00014236014868419
30 0.000142172717217206


==> mechanical_frequency.dat <==
omega full nodelay rom
0 0.0195987628796388 0.0197084564930583 0.0196064309186364
0.0106737825216811 0.0195992238386891 0.019708919138767 0.0196068919174023
0.0213475650433622 0.0196006068382653 0.0197103071984933 0.0196082750360783
0.0320213475650434 0.0196029122457238 0.0197126210401184 0.0196105806418797
0.0426951300867245 0.0196061406735958 0.0197158612770486 0.019613809347103
0.0533689126084056 0.0196102929799933 0.0197200287686203 0.0196179620095319
0.0640426951300867 0.0196153702691784 0.0197251246206701 0.0196230397330064
0.0747164776517679 0.0196213738922962 0.0197311501862665 0.0196290438681566
0.085390260173449 0.0196283054482723 0.0197381070666085 0.0196359760133008
0.0960640426951301 0.0196361667848767 0.0197459971120881 0.0196438380155089
0.106737825216811 0.0196449599999545 0.0197548224235212 0.0196526319718347
0.117411607738492 0.0196546874428252 0.0197645853535463 0.0196623602307151
0.128085390260173 0.0196653517158526 0.0197752885081947 0.0196730253935412
0.138759172781855 0.0196769556761874 0.0197869347486315 0.019684630316401
0.149432955303536 0.0196895024376836 0.0197995271930726 0.0196971781119976
0.160106737825217 0.0197029953729931 0.0198130692188778 0.0197106721517435
0.170780520346898 0.0197174381158382 0.0198275644648238 0.0197251160680353
0.181454302868579 0.0197328345634691 0.0198430168335592 0.0197405137567108
0.19212808539026 0.0197491888793043 0.0198594304942461 0.0197568693796918
0.202801867911941 0.0197665054957619 0.0198768098853894 0.0197741873678158
0.213475650433622 0.0197847891172829 0.019895159717859 0.0197924724238605
0.224149432955304 0.0198040447235509 0.0199144849781093 0.0198117295257652
0.234823215476985 0.0198242775729126 0.0199347909315976 0.0198319639300521
0.245496997998666 0.0198454932060034 0.0199560831264091 0.0198531811754532
0.256170780520347 0.0198676974495829 0.0199783673970903 0.0198753870867476
0.266844563042028 0.0198908964205844 0.0200016498686981 0.0198985877788125
0.277518345563709 0.0199150965303862 0.020025936961068 0.0199227896608952
0.28819212808539 0.0199403044893068 0.0200512353933085 0.0199479994411109
0.298865910607071 0.0199665273113333 0.0200775521885273 0.0199742241311718
0.309539693128753 0.0199937723190874 0.0201048946787946 0.020001471051355
0.320213475650434 0.0200220471490356 0.0201332705103518 0.0200297478357147
0.330887258172115 0.0200513597569525 0.0201626876490712 0.0200590624375464
0.341561040693796 0.0200817184236421 0.0201931543861755 0.0200894231351108
0.352234823215477 0.0201131317609272 0.0202246793442234 0.0201208385376242
0.362908605737158 0.0201456087179136 0.0202572714833711 0.0201533175915247
0.373582388258839 0.0201791585875386 0.0202909401079167 0.0201868695870231
0.38425617078052 0.0202137910134133 0.0203256948731389 0.0202215041649457
0.394929953302201 0.0202495159969672 0.0203615457924375 0.020257231323882
0.405603735823883 0.0202863439049061 0.0203985032447866 0.0202940614276438
0.416277518345564 0.0203242854769944 0.0204365779825121 0.0203320052130497
0.426951300867245 0.0203633518341721 0.0204757811394031 0.0203710737980434
0.437625083388926 0.0204035544870186 0.0205161242391708 0.0204112786901603
0.448298865910607 0.0204449053445763 0.0205576192042651 0.0204526317953523
0.458972648432288 0.0204874167235468 0.0206002783650644 0.0204951454271863
0.469646430953969 0.0205311013578731 0.020644114469451 0.0205388323164278
0.48032021347565 0.0205759724087224 0.020689140692786 0.0205837056210268
0.490993995997332 0.0206220434748859 0.0207353706483001 0.0206297789365181
0.501667778519013 0.0206693286036091 0.0207828183979162 0.0206770663068545
0.512341561040694 0.0207178423018721 0.0208314984635194 0.020725582235689
0.523015343562375 0.0207675995481364 0.0208814258386934 0.0207753416981233
0.533689126084056 0.0208186158045759 0.0209326160009404 0.0208263601529407
0.544362908605737 0.0208709070298136 0.0209850849244063 0.0208786535553454
0.555036691127418 0.0209244896921834 0.021038849093129 0.0209322383702253
0.565710473649099 0.0209793807835385 0.0210939255148333 0.0209871315859631
0.57638425617078 0.0210355978336297 0.0211503317352947 0.0210433507288167
0.587058038692462 0.021093158925078 0.0212080858532954 0.0211009138778931
0.597731821214143 0.0211520827089652 0.0212672065361984 0.0211598396807416
0.608405603735824 0.0212123884210713 0.0213277130361663 0.0212201473695929
0.619079386257505 0.0212740958987841 0.0213896252070514 0.0212818567782707
0.629753168779186 0.0213372255987133 0.0214529635219881 0.0213449883598079
0.640426951300867 0.0214017986150373 0.0215177490917181 0.0214095632047955
0.651100733822548 0.0214678366986178 0.0215840036836797 0.0214756030604989
0.661774516344229 0.0215353622769156 0.0216517497418982 0.0215431303507759
0.672448298865911 0.0216043984747433 0.0217210104077103 0.0216121681968315
0.683122081387592 0.021674969135895 0.0217918095413642 0.0216827404388496
0.693795863909273 0.0217470988456917 0.0218641717445327 0.0217548716585404
0.704469646430954 0.0218208129544867 0.0219381223837837 0.0218285872026476
0.715143428952635 0.0218961376021739 0.0220136876150526 0.0219039132074593
0.725817211474316 0.0219730997437489 0.0220908944091632 0.0219808766243708
0.736490993995997 0.0220517271759718 0.022169770578448 0.0220595052465497
0.747164776517678 0.0221320485651847 0.0222503448045209 0.0221398277367554
0.75783855903936 0.0222140934763406 0.0223326466672564 0.0222218736563702
0.768512341561041 0.0222978924033026 0.0224167066750377 0.022305673495701
0.779186124082722 0.0223834768004764 0.022502556296332 0.0223912587056133
0.789859906604403 0.0224708791158415 0.0225902279926629 0.0224786617305654
0.800533689126084 0.022560132825453 0.0226797552530467 0.0225679160431123
0.811207471647765 0.0226512724694868 0.0227711726299695 0.0226590561799528
0.821881254169446 0.0227443336899073 0.0228645157769803 0.0227521177796003
0.832555036691127 0.0228393532698416 0.0229598214879861 0.0228471376217589
0.843228819212809 0.0229363691747484 0.0230571277383352 0.0229441536684948
0.85390260173449 0.0230354205954735 0.0231564737277825 0.0230432051072951
0.864576384256171 0.0231365479932958 0.0232578999254358 0.0231443323961154
0.875250166777852 0.0232397931470639 0.0233614481167886 0.0232475773105196
0.885923949299533 0.0233451992025392 0.0234671614529498 0.0233529829930261
0.896597731821214 0.0234528107240631 0.0235750845021899 0.0234605940047776
0.907271514342895 0.0235626737486755 0.0236852633039288 0.023570456379662
0.917945296864576 0.0236748358428176 0.0237977454252994 0.0236826176810193
0.928619079386258 0.0237893461617633 0.0239125800204292 0.0237971270610757
0.939292861907939 0.0239062555119318 0.0240298178925905 0.0239140353232592
0.94996664442962 0.024025616416242 0.0241495115593826 0.0240333949875576
0.960640426951301 0.0241474831826819 0.024271715321114 0.0241552603590922
0.971314209472982 0.0242719119762778 0.0243964853325714 0.0242796876000891
0.981987991994663 0.0243989608946577 0.024523879678368 0.0244067348054482
0.992661774516344 0.0245286900474197 0.0246539584520792 0.0245364620821142
1.00333555703803 0.0246611616395276 0.0247867838393892 0.0246689316324773
1.01400933955971 0.0247964400589726 0.0249224202054835 0.0248042078420387
1.02468312208139 0.0249345919689556 0.0250609341869417 0.0249423573715978
1.03535690460307 0.0250756864048629 0.0252023947884013 0.0250834492542323
1.04603068712475 0.0252197948763252 0.0253468734842808 0.0252275549973624
1.05670446964643 0.0253669914746735 0.0254944443258727 0.0253747486902121
1.06737825216811 0.0255173529861243 0.0256451840541376 0.0255251071169994
1.07805203468979 0.0256709590110521 0.025799172218555 0.0256787098762146
1.08872581721147 0.0258278920897326 0.0259564913024108 0.0258356395063698
1.09939959973316 0.0259882378349682 0.0261172268549305 0.0259959816186304
1.11007338225484 0.0261520850720364 0.0262814676306966 0.0261598250367703
1.12074716477652 0.0263195259864369 0.0264493057368198 0.0263272619449252
1.1314209472982 0.0264906562799443 0.0266208367883712 0.0264983880436538
1.14209472981988 0.0266655753355181 0.0267961600726188 0.0266733027148543
1.15276851234156 0.0268443863916563 0.0269753787226529 0.0268521091961265
1.16344229486324 0.0270271967268304 0.0271585999010325 0.0270349147652152
1.17411607738492 0.0272141178546847 0.0273459349941289 0.0272218309352181
1.1847898599066 0.0274052657307387 0.0275374998179012 0.027412973661298
1.19546364242829 0.0276007609713894 0.0277334148358923 0.0276084635596944
1.20613742494997 0.0278007290860736 0.0279338053902986 0.0278084261398962
1.21681120747165 0.0280053007235191 0.0281388019470349 0.028012992050904
1.22748498999333 0.0282146119330927 0.0283485403557916 0.0282222973425891
1.23815877251501 0.0284288044423306 0.0285631621261626 0.0284364837432367
1.24883255503669 0.028648025951833 0.028782814721012 0.0286556989544521
1.25950633755837 0.0288724304487997 0.0290076518683463 0.0288800969647105
1.27018012008005 0.0291021785405938 0.0292378338930649 0.0291098383829345
1.28085390260173 0.0293374378098409 0.0294735280700811 0.0293450907936081
1.29152768512342 0.0295783831927002 0.0297149090004347 0.0295860291350634
1.3022014676451 0.0298251973820874 0.029962159012157 0.0298328361027204
1.31287525016678 0.0300780712577912 0.0302154685878082 0.0300857025792202
1.32354903268846 0.0303372043455935 0.0304750368207778 0.0303448280935644
1.33422281521014 0.0306028053076999 0.0307410719026265 0.0306104213115648
1.34489659773182 0.0308750924669974 0.0310137916439588 0.0308827005601211
1.3555703802535 0.0311542943678888 0.0312934240315451 0.0311618943880776
1.36624416277518 0.0314406503767133 0.0315802078246661 0.0314482421666664
1.37691794529686 0.0317344113250478 0.0318743931939362 0.0317419947328333
1.38759172781855 0.0320358401995025 0.0321762424061727 0.0320434150790586
1.39826551034023 0.0323452128819729 0.0324860305592245 0.0323527790936363
1.40893929286191 0.0326628189447033 0.0328040463710604 0.0326703763557667
1.41961307538359 0.0329889625049533 0.0331305930278416 0.0329965109902527
1.43028685790527 0.0333239631445372 0.0334659890961817 0.0333315025870719
1.44096064042695 0.0336681569000526 0.0338105695053266 0.0336756871916393
1.45163442294863 0.0340218973302118 0.0341646866055792 0.0340294183721751
1.46230820547031 0.0343855566673684 0.0345287113099558 0.0343930683712688
1.47298198799199 0.0347595270610788 0.0349030343268015 0.0347670293494829
1.48365577051368 0.0351442219223933 0.0352880674919223 0.0351517147296866
1.49432955303536 0.0355400773785142 0.0356842452097221 0.0355475606517599
1.50500333555704 0.0359475538485279 0.0360920260138824 0.0359550275483751
1.51567711807872 0.036367137752125 0.0365118942592976 0.0363746018537689
1.5263509006004 0.036799343364573 0.0369443619583121 0.036806797858771
1.53702468312208 0.0372447148327472 0.0373899707758025 0.0372521597268938
1.54769846564376 0.0377038283687535 0.0378492941993485 0.0377112636880186
1.55837224816544 0.0381772946396507 0.038322939902659 0.0381847204281854
1.56904603068712 0.0386657613740104 0.0388115523226033 0.0386731776962251
1.57971981320881 0.0391699162086001 0.0393158154726806 0.0391773231505192
1.59039359573049 0.0396904898013683 0.0398364560185882 0.0396978874720675
1.60106737825217 0.0402282592402258 0.0403742466447795 0.0402356477733582
1.61174116077385 0.0407840517809052 0.0409300097445903 0.0407914313363212
1.62241494329553 0.041358748951523 0.0415046214707474 0.0413661197169925
1.63308872581721 0.0419532910664651 0.0420990161879232 0.0419606532595088
1.64376250833889 0.0425686821979635 0.0427141913745964 0.0425760360678005
1.65443629086057 0.043205995660369 0.0433512130279151 0.043213341489992
1.66511007338225 0.0438663800698024 0.0440112216327146 0.0438737181781879
1.67578385590394 0.0445510660507685 0.0446954387644643 0.0445583967952339
1.68645763842562 0.0452613736716651 0.0454051744059418 0.045268697450384
1.6971314209473 0.0459987207031802 0.0461418350690968 0.0460060379578689
1.70780520346898 0.0467646318076621 0.0469069328271795 0.0467719430264505
1.71847898599066 0.0475607487840537 0.0477020953781412 0.0475680545045577
1.72915276851234 0.0483888420123856 0.0485290772790105 0.048396142824995
1.73982655103402 0.0492508232646716 0.0493897725129459 0.0492581198160751
1.7505003335557 0.0501487600760697 0.0502862285766299 0.0501560530730349
1.76117411607738 0.051084891902193 0.0512206623064092 0.0510921821156252
1.77184789859907 0.0520616483265483 0.052195477698083 0.0520689365958518
1.78252168112075 0.0530816696275399 0.0532132860187329 0.0530889568653087
1.79319546364243 0.0541478300689122 0.0542769285609776 0.0541551172659811
1.80386924616411 0.0552632643429458 0.0553895024524053 0.0552705525738313
1.81454302868579 0.0564313976746539 0.0565543900080382 0.0564386881034248
1.82521681120747 0.0576559801908582 0.0577752922044527 0.0576632740774696
1.83589059372915 0.058941126274297 0.0590562669643183 0.0589484249814342
1.84656437625083 0.0602913597649661 0.0604017730743243 0.0602986647654408
1.85723815877252 0.061711666045132 0.0618167207236707 0.0617189789298821
1.8679119412942 0.0632075522592407 0.0633065298521403 0.0632148747459834
1.87858572381588 0.0647851171859443 0.0648771977460043 0.0647924511285384
1.88925950633756 0.0664511326106083 0.0665353776292716 0.066458480009181
1.89993328885924 0.0682131384610918 0.068288470383478 0.0682205014729849
1.91060707138092 0.0700795544911264 0.0701447320127603 0.0700869354427142
1.9212808539026 0.0720598119558461 0.072113400080554 0.0720672133552683
1.93195463642428 0.0741645095648993 0.0742048431172075 0.0741719341157404
1.94262841894596 0.0764055990765412 0.0764307379838285 0.0764130496924594
1.95330220146765 0.0787966072873449 0.0788042814434748 0.0788040871076165
1.96397598398933 0.0813529029806655 0.0813404438265491 0.0813604153865488
1.97464976651101 0.0840920197656121 0.0840562748057488 0.0840995683973378
1.98532354903269 0.0870340488652793 0.0869712740857457 0.0870416376393287
1.99599733155437 0.0902021200759172 0.090107843497195 0.0902097532020305
2.00667111407605 0.0936229947101293 0.0934918418892696 0.0936306767071497
2.01734489659773 0.0973278019178984 0.0971532707978999 0.0973355376270488
2.02801867911941 0.101352960159333 0.101127127778913 0.101360754752762
2.03869246164109 0.105741339966005 0.10545447646828 0.105749198947243
2.04936624416278 0.110543744223098 0.110183799212378 0.110551673414279
2.06004002668446 0.115820810651275 0.115372721461634 0.115828816159115
2.07071380920614 0.121645481935066 0.121090229922059 0.121653570083226
2.08138759172782 0.128106248132441 0.127419552967148 0.128114425340761
2.0920613742495 0.135311453099082 0.134461938340452 0.135319725678884
2.10273515677118 0.143395086635147 0.142341659086701 0.143403460451075
2.11340893929286 0.152524680785197 0.151212717704233 0.152533160702934
2.12408272181454 0.162912230651307 0.161267920509145 0.162920819637505
2.13475650433622 0.174829529484841 0.172751286099288 0.174838227133459
2.14543028685791 0.188630045123386 0.185975165552903 0.188638845218914
2.15610406937959 0.204780628190521 0.201344009885012 0.204789514620586
2.16677785190127 0.223908163728322 0.219387379436317 0.223917103503074
2.17745163442295 0.246869026669044 0.240805259494507 0.246877957748647
2.18812541694463 0.274852892025521 0.266527916221723 0.27486170162091
2.19879919946631 0.309535477461313 0.297786718815092 0.309543962577069
2.20947298198799 0.353288326731628 0.336170099212372 0.353296121746688
2.22014676450967 0.40939970633014 0.383566192421939 0.409406153181343
2.23082054703135 0.482009969725887 0.441680861746367 0.482013914037406
2.24149432955304 0.574506829712342 0.510303786589939 0.574506471296507
2.25216811207472 0.682421285393941 0.582867906631408 0.682414945681988
2.2628418945964 0.775933284244224 0.64012563662986 0.775923178478374
2.27351567711808 0.796880432558482 0.654377200811923 0.796875496706876
2.28418945963976 0.726834976106524 0.616355977631894 0.726839855527281
2.29486324216144 0.61786668215829 0.547527105009733 0.617876724624094
2.30553702468312 0.51581591118818 0.47405783657927 0.515826400776464
2.3162108072048 0.433800635122174 0.408974600068957 0.43380966190424
2.32688458972648 0.370370589734148 0.355182967556636 0.37037775181678
2.33755837224817 0.321238261630056 0.311616585128714 0.321243671032926
2.34823215476985 0.282623537198229 0.276320523118374 0.282627426847019
2.35890593729153 0.251731659899103 0.247478517864279 0.251734258089802
2.36957971981321 0.226582955712177 0.223638948648039 0.226584454109042
2.38025350233489 0.205779239843721 0.203696497229809 0.205779790915905
2.39092728485657 0.188321894405918 0.186820479702248 0.188321616796191
2.40160106737825 0.173486087886104 0.172385653607564 0.173485072887821
2.41227484989993 0.160736507286037 0.159917668250784 0.160734824494952
2.42294863242161 0.149671021279111 0.149052810314867 0.14966872306308
2.4336224149433 0.139982657369004 0.139508962581465 0.139979782263604
2.44429619746498 0.131433573195161 0.131064747097195 0.131430148432806
2.45496997998666 0.123836954413507 0.123544488203759 0.123832997781295
2.46564376250834 0.117044221698327 0.116807285229954 0.117039742880571
2.47631754503002 0.110935847733375 0.110738993248173 0.110930849255236
2.4869913275517 0.105414667043457 0.105246275273664 0.10540914489922
2.49766511007338 0.100400933522518 0.100252143120511 0.100394877546387
2.50833889259506 0.0958286212189023 0.0956925787577838 0.0958220152362456
2.51901267511674 0.0916426218446581 0.0915139480345963 0.0916354436258994
2.52968645763843 0.0877965975538145 0.0876710014892674 0.0877888185800821
2.54036024016011 0.0842513184588007 0.0841253145457519 0.0842429034968146
2.55103402268179 0.0809733628932255 0.0808440597733669 0.0809642693656282
2.56170780520347 0.0779340920946378 0.0777990324525659 0.0779242692199726
2.57238158772515 0.0751088346309961 0.0749658710958909 0.0750982222937772
2.58305537024683 0.0724762327143152 0.0723234292899563 0.07246476000874
2.59372915276851 0.0700177146498348 0.0698532659377438 0.0700052980190561
2.60440293529019 0.0677170664832664 0.067539228851132 0.0677036073474212
2.61507671781187 0.0655600824036479 0.065367112477032 0.0655454641308565
2.62575050033356 0.0635342783074874 0.0633243749009013 0.0635183623280196
2.63642428285524 0.0616286566043598 0.061399902557398 0.0616112773921158
2.64709806537692 0.0598335131856635 0.059583813573631 0.0598144717224087
2.6577718478986 0.0581402797410164 0.0578672925801208 0.058119334921072
2.66844563042028 0.0565413964920037 0.0562424512962719 0.0565182536928219
2.67911941294196 0.0550302120966346 0.0547022103390531 0.0550045077933575
2.68979319546364 0.0536009091374503 0.0532401985953919 0.0535721899120095
2.70046697798532 0.0522484554535731 0.0518506671995969 0.0522161489346302
2.711140760507 0.050968583904986 0.0505284157111388 0.0509319578978717
2.72181454302869 0.049757806415004 0.0492687285285735 0.049715910446161
2.73248832555037 0.0486134730539687 0.0480673199274692 0.0485650532674788
2.74316210807205 0.0475338947196614 0.0469202863931012 0.0474772676990689
2.75383589059373 0.0465185606514297 0.0458240651471368 0.0464514229648601
2.76450967311541 0.0455685027485004 0.044775397952895 0.0454876388645967
2.77518345563709 0.0446868916277317 0.0437712994348735 0.0445877211994506
2.78585723815877 0.0438799967752029 0.0428090292719376 0.0437558740745306
2.79653102068045 0.0431586907469071 0.0418860677252908 0.0429998517165758
2.80720480320213 0.0425406414431343 0.0410000940463138 0.0423327666277268
2.81787858572382 0.0420529189287447 0.0401489673789679 0.0417756972778869
2.8285523682455 0.0417332549044236 0.0393307098293663 0.041360607949602
2.83922615076718 0.0416253486901453 0.0385434914234822 0.0411310027073588
2.84989993328886 0.0417636287341169 0.0377856167145026 0.0411343614181932
2.86057371581054 0.0421546482682483 0.0370555128354336 0.0414027036755489
2.87124749833222 0.0427745195100393 0.0363517188213588 0.0419343500227814
2.8819212808539 0.0435852731120909 0.0356728760501386 0.0426978504483916
2.89259506337558 0.0445516368633061 0.035017719671089 0.0436525632458894
2.90326884589726 0.0456477376210945 0.0343850709088899 0.0447641845989629
2.91394262841895 0.0468568574610596 0.0337738301451598 0.0460090167373574
2.92461641094063 0.0481691336052944 0.0331829706932209 0.047372470189543
2.93529019346231 0.0495793890942789 0.0326115331929163 0.0488464288616458
2.94596397598399 0.0510855642579543 0.0320586205622256 0.0504270857643316
2.95663775850567 0.0526876659474574 0.0315233934511204 0.0521134447126557
2.96731154102735 0.0543870655188605 0.0310050661508247 0.0539063210451252
2.97798532354903 0.0561860088475124 0.0305029029185927 0.0558076562256404
2.98865910607071 0.0580872445663551 0.0300162146844816 0.0578200105591868
2.9993328885924 0.0600937078726908 0.0295443561125419 0.059946142868753
3.01000667111408 0.0622082165232327 0.0290867229945486 0.0621886153925215
3.02068045363576 0.0644331467167085 0.0286427499600434 0.0645493796522379
3.03135423615744 0.0667700627046319 0.0282119084922347 0.0670293092040429
3.04202801867912 0.0692192775600139 0.0277937052454545 0.0696276516586318
3.0527018012008 0.0717793254127396 0.027387680666668 0.072341377988445
3.06337558372248 0.074446329306277 0.0269934079313199 0.0751644144427706
3.07404936624416 0.077213255442801 0.026610492213027 0.0780867539312377
3.08472314876584 0.080069056043026 0.0262385703178569 0.0810934622556505
3.09539693128752 0.082997721683344 0.0258773107279334 0.084163622770092
3.10607071380921 0.0859772920243427 0.025526414116883 0.0872693028319344
3.11674449633089 0.0889789126258091 0.0251856144225332 0.0903746763874037
3.12741827885257 0.0919660739539868 0.0248546805921006 0.0934354942653255
3.13809206137425 0.0948942210665416 0.0245334191542509 0.0963991450537907
3.14876584389593 0.097710966263589 0.0242216778240444 0.0992055736472666
3.15943962641761 0.100357151601368 0.0239193504149468 0.101789293119239
3.17011340893929 0.102768967116953 0.0236263834218114 0.104082610426952
3.18078719146097 0.104881209769003 0.0233427847557225 0.106019975509771
3.19146097398266 0.106631560393425 0.0230686352612229 0.10754307976603
3.20213475650434 0.107965488384379 0.0228041038310446 0.108606043709006
3.21280853902602 0.108841135691395 0.0225494671457733 0.10917985040379
3.2234823215477 0.109233381229033 0.0223051352750553 0.109255200989718
3.23415610406938 0.109136331066002 0.0220716844996426 0.108843228912803
3.24482988659106 0.108563744376314 0.0218498985585479 0.107973949610528
3.25550366911274 0.107547325284438 0.0216408186966653 0.106692798954458
3.26617745163442 0.106133250657776 0.0214458006407637 0.105055967341955
3.2768512341561 0.104377619439559 0.0212665717398782 0.103125367576578
3.28752501667779 0.102341615167562 0.0211052723985189 0.100963981827997
3.29819879919947 0.100087074262258 0.0209644517994271 0.0986320936129728
3.30887258172115 0.0976729230017638 0.0208469719823492 0.0961846300457921
3.31954636424283 0.095152682808449 0.0207557694747728 0.0936696018558762
3.33022014676451 0.0925730228611531 0.0206934543262422 0.091127474997684
3.34089392928619 0.0899731975953391 0.0206618108399884 0.0885912398204961
3.35156771180787 0.0873851450456147 0.0206613707103296 0.0860869407043874
3.36224149432955 0.0848340204121012 0.0206912595522113 0.0836344636573451
3.37291527685123 0.0823389724840003 0.0207494000676565 0.0812484286594071
3.38358905937292 0.0799140173656893 0.0208329654482234 0.0789390824988385
3.3942628418946 0.0775689103674415 0.0209388769888161 0.0767131288556226
3.40493662441628 0.075309955843314 0.0210641864348017 0.0745744630662321
3.41561040693796 0.0731407239387472 0.0212062925325538 0.0725247999326534
3.42628418945964 0.0710626631749638 0.0213630196472533 0.0705641959748171
3.43695797198132 0.0690756102758521 0.0215326109215781 0.0686914747819826
3.447631754503 0.0671782056185479 0.0217136806736652 0.0669045674659085
3.45830553702468 0.0653682259267988 0.021905154247089 0.0652007811129514
3.46897931954636 0.0636428467076274 0.0221062097769699 0.0635770076139455
3.47965310206805 0.061998846448694 0.0223162277492753 0.062029884014588
3.49032688458973 0.0604327634117765 0.0225347497316299 0.060555914010835
3.50100066711141 0.0589410143967733 0.0227614456486861 0.0591515586686721
3.51167444963309 0.0575199833579511 0.0229960882798878 0.0578133030116856
3.52234823215477 0.0561660863628469 0.0232385335709282 0.0565377038549137
3.53302201467645 0.0548758181555635 0.0234887055056918 0.0553214231873093
3.54369579719813 0.0536457845386378 0.0237465845090831 0.0541612505115522
3.55436957971981 0.052472723916129 0.0240121985689021 0.0530541168208132
3.56504336224149 0.0513535206282112 0.0242856164507871 0.0519971023048869
3.57571714476318 0.0502852121329647 0.0245669425293598 0.0509874394099235
3.58639092728486 0.0492649916322851 0.0248563128745104 0.0500225125056114
3.59706470980654 0.0482902073754192 0.0251538923201381 0.0490998551224804
3.60773849232822 0.0473583595876061 0.0254598723095289 0.048217145494246
3.6184122748499 0.0464670957473628 0.0257744693619835 0.0473722009627637
3.62908605737158 0.0456142047613944 0.026097924043357 0.046562971665584
3.63975983989326 0.044797610450604 0.0264305003519752 0.045787533819761
3.65043362241494 0.0440153646558606 0.026772485453316 0.0450440828336577
3.66110740493662 0.0432656401914098 0.0271241897136528 0.0443309264156416
3.67178118745831 0.0425467238117993 0.0274859469958668 0.0436464778005174
3.68245496997999 0.0418570093107748 0.0278581151908331 0.0429892491779856
3.69312875250167 0.0411949908345183 0.0282410769658854 0.0423578453797516
3.70380253502335 0.0405592564642939 0.0286352407184248 0.0417509578610995
3.71447631754503 0.0399484821030323 0.0290410417281645 0.0411673589972311
3.72515010006671 0.0393614256850814 0.0294589435061047 0.040605896703211
3.73582388258839 0.0387969217170609 0.0298894393423629 0.040065489378013
3.74649766511007 0.038253876149541 0.0303330540586178 0.0395451211671991
3.75717144763175 0.0377312615734087 0.0307903459743298 0.0390438375345955
3.76784523015344 0.0372281127307035 0.0312619090991899 0.0385607411305376
3.77851901267512 0.0367435223269841 0.0317483755675417 0.0380949879424899
3.7891927951968 0.0362766371305775 0.0322504183339039 0.0376457837128445
3.79986657771848 0.0358266543431123 0.0327687541522965 0.0372123806082687
3.81054036024016 0.0353928182253463 0.0333041468659216 0.0367940741249489
3.82121414276184 0.0349744169623107 0.0338574110379666 0.036390200214351
3.83188792528352 0.0345707797521016 0.0344294159589801 0.0360001326145955
3.8425617078052 0.0341812741031489 0.0350210900715259 0.0356232803731581
3.85323549032688 0.03380530332544 0.0356334258587619 0.0352590855473122
3.86390927284857 0.0334423042018918 0.03626748525037 0.0349070210694777
3.87458305537025 0.0330917448268425 0.036924405607019 0.034566588765413
3.88525683789193 0.0327531225994173 0.0376054063534826 0.0342373175139584
3.89593062041361 0.0324259623603136 0.0383117963408606 0.033918761537798
3.90660440293529 0.0321098146613227 0.0390449820303389 0.0336104988154388
3.91727818545697 0.0318042541576496 0.0398064766048812 0.0333121296053086
3.92795196797865 0.0315088781138076 0.0405979101315477 0.0330232750735415
3.93862575050033 0.0312233050145425 0.0414210409162464 0.0327435760176477
3.94929953302201 0.0309471732728772 0.0422777682151847 0.0324726916788556
3.9599733155437 0.0306801400279685 0.0431701464937825 0.0322102986364642
3.97064709806538 0.0304218800260282 0.0441004014551534 0.0319560897780598
3.98132088058706 0.0301720845780774 0.0450709480974581 0.0317097733399244
3.99199466310874 0.0299304605887924 0.046084411103739 0.0314710720124102
4.00266844563042 0.0296967296511422 0.0471436479207775 0.0312397221054571
4.0133422281521 0.0294706272019377 0.0482517749469835 0.0310154727698119
4.02401601067378 0.0292519017337888 0.0494121973257084 0.0307980852698553
4.03468979319546 0.0290403140593256 0.0506286429326196 0.0305873323042618
4.04536357571715 0.0288356366238561 0.0519052012576389 0.0303829973710126
4.05603735823883 0.0286376528629398 0.053246368018112 0.0301848741735571
4.06671114076051 0.0284461566016263 0.054657096506339 0.0299927660651625
4.07738492328219 0.0282609514923629 0.0561428568789466 0.0298064855287251
4.08805870580387 0.0280818504888071 0.057709704847588 0.0296258536895263
4.09873248832555 0.0279086753529952 0.0593643615426532 0.0294506998586099
4.10940627084723 0.0277412561935114 0.0611143067103157 0.0292808611046371
4.12008005336891 0.0275794310324853 0.0629678878894583 0.0291161818522363
4.13075383589059 0.0274230453994097 0.0649344488264757 0.0289565135050198
4.14142761841227 0.0272719519499233 0.0670244811590474 0.028801714091574
4.15210140093396 0.0271260101078438 0.0692498043828962 0.0286516479328583
4.16277518345564 0.0269850857288634 0.0716237803724866 0.0285061853295667
4.17344896597732 0.02684905078444 0.0741615703435734 0.0283652022681099
4.184122748499 0.0267177830645237 0.0768804442384243 0.0282285801439787
4.19479653102068 0.0265911658978598 0.0798001552406893 0.0280962055013379
4.20547031354236 0.0264690878887008 0.0829433957008538 0.0279679697877853
4.21614409606404 0.0263514426688455 0.0863363554694429 0.0278437691232872
4.22681787858572 0.0262381286639994 0.0900094098997932 0.0277235040823732
4.2374916611074 0.0261290488735265 0.0939979731578486 0.0276070794887385
4.24816544362909 0.0260241106627233 0.0983435637447633 0.0274944042214622
4.25883922615077 0.0259232255668121 0.103095144385995 0.0273853910321074
4.26951300867245 0.0258263091059031 0.108310819175477 0.0272799563720189
4.28018679119413 0.0257332806102292 0.114059999158476 0.0271780202291819
4.29086057371581 0.0256440630550036 0.120426186190281 0.0270795059740506
4.30153435623749 0.0255585829042949 0.127510577556533 0.0269843402137944
4.31220813875917 0.0254767699633565 0.135436764840141 0.0268924526544485
4.32288192128085 0.0253985572388819 0.144356894096312 0.0268037759704886
4.33355570380253 0.025323880806695 0.154459771791389 0.0267182456813839
4.34422948632422 0.0252526796864143 0.16598153230823 0.02663580003471
4.3549032688459 0.0251848957226618 0.179219585588746 0.0265563798954327
4.36557705136758 0.0251204734724123 0.194550506862018 0.0264799286409975
4.37625083388926 0.0250593600981056 0.21245195391604 0.026406392061885
4.38692461641094 0.025001505266167 0.233526655580455 0.0263357182673121
4.39759839893262 0.0249468610506029 0.258520604643282 0.0262678575957821
4.4082721814543 0.0248953818413578 0.288311923532443 0.0262027625302024
4.41894596397598 0.0248470242571381 0.323808101200568 0.0261403876173078
4.42961974649767 0.0248017470624245 0.365602838529581 0.0260806893911449
4.44029352901935 0.0247595110884101 0.413094179349452 0.0260236263003833
4.45096731154103 0.0247202791576151 0.462702209656812 0.0259691586392392
4.46164109406271 0.024684016011945 0.505641905093322 0.0259172484818061
4.47231487658439 0.0246506882439664 0.52861996992719 0.0258678596195994
4.48298865910607 0.0246202642311899 0.521972895886664 0.0258209575021353
4.49366244162775 0.0245927140731583 0.4888975806467 0.0257765091803714
4.50433622414943 0.0245680095311451 0.442109004730546 0.0257344832528484
4.51501000667111 0.0245461239702816 0.39330052223995 0.0256948498143809
4.5256837891928 0.0245270323039335 0.348646454123467 0.0256575804071514
4.53635757171448 0.0245107109401583 0.310095945148902 0.025622647974072
4.54703135423616 0.0244971377300781 0.277566837986645 0.0255900268142829
4.55770513675784 0.0244862919180109 0.250275460162626 0.0255596925406655
4.56837891927952 0.0244781540932055 0.227321427271335 0.0255316220392511
4.5790527018012 0.024472706143031 0.20789427655797 0.0255057934304146
4.58972648432288 0.0244699312074749 0.19132354356779 0.0254821860317449
4.60040026684456 0.024469813634807 0.177072841726765 0.0254607803224911
4.61107404936624 0.0244723389382687 0.16471813735106 0.0254415579094845
4.62174783188793 0.0244774937536494 0.153924764551681 0.0254245014944426
4.63242161440961 0.0244852657976134 0.144427655977864 0.0254095948425653
4.64309539693129 0.0244956438266406 0.136015576222218 0.0253968227523323
4.65376917945297 0.0245086175964469 0.12851894168171 0.0253861710264197
4.66444296197465 0.024524177821748 0.1218005303742 0.0253776264436504
4.67511674449633 0.024542316136231 0.115748418959049 0.0253711767318987
4.68579052701801 0.0245630250525975 0.110270603154693 0.0253668105418695
4.69646430953969 0.0245862979225399 0.1052908813489 0.0253645174216749
4.70713809206137 0.0246121288965118 0.100745685382844 0.025364287792131
4.71781187458306 0.02464051288315 0.0965816236017341 0.0253661129227004
4.72848565710474 0.0246714455082036 0.0927535621803737 0.0253699849080042
4.73915943962642 0.0247049230728241 0.0892231157257622 0.0253758966448305
4.7498332221481 0.0247409425110634 0.085957451171377 0.0253838418095622
4.76050700466978 0.0247795013464276 0.0829283331728039 0.025393814835953
4.77118078719146 0.0248205976473263 0.0801113569851802 0.025405810893172
4.78185456971314 0.0248642299812537 0.0774853279089498 0.0254198258640448
4.79252835223482 0.0249103973675349 0.0750317561072295 0.0254358563234105
4.8032021347565 0.0249590992284631 0.072734442845173 0.0254538995165186
4.81387591727819 0.025010335338648 0.0705791396410926 0.0254739533373841
4.82454969979987 0.0250641057723921 0.0685532659282846 0.0254960163070193
4.83522348232155 0.0251204108489026 0.066645673951135 0.0255200875514578
4.84589726484323 0.0251792510751428 0.0648464520104794 0.0255461667794834
4.85657104736491 0.0252406270861179 0.0631467590151112 0.0255742542599755
4.86724482988659 0.0253045395823859 0.0615386847238691 0.0256043507987762
4.87791861240827 0.0253709892645756 0.0600151311758117 0.0256364577149843
4.88859239492995 0.0254399767646875 0.0585697116789819 0.0256705768165754
4.89926617745163 0.0255115025739468 0.0571966644168339 0.0257067103752438
4.90993995997332 0.025585566966971 0.0558907782774838 0.0257448611003572
4.920613742495 0.0256621699220076 0.0546473289463252 0.0257850321119116
4.93128752501668 0.0257413110369915 0.0534620236514283 0.0258272269123661
4.94196130753836 0.0258229894411665 0.0523309532320701 0.0258714493572341
4.95263509006004 0.0259072037020083 0.0512505504280448 0.0259177036243006
4.96330887258172 0.0259939517271849 0.0502175534721148 0.0259659941813289
4.9739826551034 0.0260832306612834 0.0492289742187681 0.0260163257521129
4.98465643762508 0.0261750367770326 0.0482820701660392 0.0260687032807253
4.99533022014676 0.0262693653607472 0.0473743198288959 0.0261231318938038
5.00600400266845 0.0263662105917215 0.0465034010067497 0.0261796168607094
5.01667778519013 0.0264655654153025 0.0456671715573667 0.0262381635513834
5.02735156771181 0.0265674214093758 0.0448636523474916 0.0262987773917201
5.03802535023349 0.0266717686440046 0.0440910120989745 0.0263614638162655
5.04869913275517 0.026778595533974 0.0433475538898185 0.0264262282180397
5.05937291527685 0.0268878886840018 0.0426317031037356 0.0264930758952749
5.07004669779853 0.0269996327263978 0.0419419966506154 0.0265620119948488
5.08072048032021 0.0271138101509706 0.0412770733046971 0.0266330414521826
5.09139426284189 0.0272304011270102 0.0406356650279293 0.0267061689273674
5.10206804536358 0.0273493833172014 0.0400165891636088 0.0267813987372648
5.11274182788526 0.0274707316833632 0.0394187414004206 0.0268587347833249
5.12341561040694 0.0275944182839495 0.0388410894198558 0.0269381804748506
5.13408939292862 0.0277204120632985 0.0382826671510184 0.0270197386474269
5.1447631754503 0.0278486786326748 0.0377425695663124 0.0271034114762272
5.15543695797198 0.0279791800432156 0.0372199479596834 0.0271892003838949
5.16611074049366 0.0281118745509664 0.0367140056561511 0.0272771059426952
5.17678452301534 0.028246716374279 0.0362239941074904 0.0273671277706194
5.18745830553702 0.0283836554439408 0.0357492093342302 0.0274592644211196
5.19813208805871 0.028522637146508 0.0352889886787602 0.027553513266146
5.20880587058039 0.0286636020614431 0.0348427078383614 0.0276498703721545
5.21947965310207 0.028806485692779 0.0344097781504972 0.02774833036875
5.23015343562375 0.0289512181961874 0.0339896441057762 0.027848886309631
5.24082721814543 0.0290977241024801 0.033581781066701 0.0279515295255046
5.25150100066711 0.0292459220387513 0.0331856931726868 0.0280562494686455
5.26217478318879 0.0293957244485496 0.0328009114139195 0.0281630335487825
5.27284856571047 0.0295470373126741 0.0324269918584664 0.028271866960011
5.28352234823215 0.0296997598724002 0.0320635140186722 0.0283827324984448
5.29419613075384 0.0298537843571668 0.0317100793443159 0.0284956103703488
5.30486991327552 0.0300089957189959 0.0313663098312742 0.0286104779905206
5.3155436957972 0.0301652713761642 0.0310318467355685 0.0287273097707272
5.32621747831888 0.0303224809688993 0.0307063493836776 0.028846076898049
5.33689126084056 0.0304804861301371 0.030389494070893 0.0289667471030352
5.34756504336224 0.0306391402746411 0.0300809730402913 0.0290892844176384
5.35823882588392 0.0307982884100425 0.029780493535609 0.0292136489229721
5.3689126084056 0.0309577669736219 0.0294877769219453 0.0293397964870193
5.37958639092728 0.0311174036988933 0.0292025578687855 0.0294676784925198
5.39026017344897 0.031277017516282 0.0289245835903519 0.0295972415553794
5.40093395597065 0.0314364184923902 0.0286536131387464 0.0297284272340708
5.41160773849233 0.0315954078125197 0.0283894167457647 0.0298611717306429
5.42228152101401 0.0317537778112494 0.0281317752096337 0.0299954055841197
5.43295530353569 0.0319113120559573 0.0278804793232567 0.0301310533572498
5.44362908605737 0.0320677854881995 0.0276353293408605 0.0302680333177726
5.45430286857905 0.0322229646278218 0.0273961344802066 0.0304062571155892
5.46497665110073 0.0323766078445663 0.0271627124577823 0.0305456294574685
5.47565043362242 0.0325284657017315 0.026934889054611 0.0306860477811886
5.4863242161441 0.0326782813761496 0.0267124977105274 0.0308274019312971
5.49699799866578 0.0328257911583456 0.0264953791449502 0.0309695738389867
5.50767178118746 0.0329707250362305 0.0262833810023553 0.0311124372089096
5.51834556370914 0.0331128073650564 0.0260763575208113 0.0312558572161021
5.52901934623082 0.0332517576256105 0.0258741692220781 0.0313996902165589
5.5396931287525 0.0333872912717595 0.0256766826219064 0.0315437834753738
5.55036691127418 0.0335191206674648 0.0254837699592946 0.0316879749167515
5.56104069379586 0.0336469561122858 0.025295308943572 0.0318320929005934
5.57171447631755 0.0337705069531777 0.0251111825182859 0.0319759560307505
5.58238825883923 0.0338894827790877 0.0249312786409633 0.0321193730004247
5.59306204136091 0.0340035946934709 0.0247554900779126 0.0322621424805669
5.60373582388259 0.034112556658414 0.0245837142133192 0.0324040530574685
5.61440960640427 0.0342160869025853 0.024415852871967 0.0325448832260425
5.62508338892595 0.0343139093837685 0.0242518121550022 0.0326844014455549
5.63575717144763 0.0344057552952989 0.024091502288229 0.0328223662647553
5.64643095396931 0.0344913646043607 0.0239348374825036 0.0329585265234759
5.65710473649099 0.034570487608844 0.0237817358058661 0.0330926216377888
5.66777851901267 0.034642886498347 0.0236321190671243 0.0332243819757271
5.67845230153436 0.034708336903986 0.023485912710677 0.033353529330364
5.68912608405604 0.0347666294209652 0.0233430457224426 0.0334797774966878
5.69979986657772 0.0348175710874137 0.0232034505468352 0.0336028329582073
5.7104736490994 0.0348609868028325 0.0230670630148167 0.0337223956885368
5.72114743162108 0.0348967206696408 0.0229338222831377 0.0338381600723528
5.73182121414276 0.0349246372417905 0.0228036707849788 0.0339498159490646
5.74249499666444 0.0349446226652228 0.0226765541923042 0.0340570497813004
5.75316877918612 0.0349565856960936 0.0225524213903532 0.0341595459488755
5.76384256170781 0.0349604585841652 0.0224312244648227 0.0342569881672952
5.77451634422949 0.0349561978105431 0.0223129187024326 0.0343490610280588
5.78519012675117 0.0349437846709992 0.0221974626057262 0.0344354516560952
5.79586390927285 0.0349232256984231 0.0220848179231395 0.0345158514776122
5.80653769179453 0.0348945529204456 0.0219749496955781 0.0345899580895086
5.81721147431621 0.0348578239509285 0.0218678263209824 0.0346574772193348
5.82788525683789 0.0348131219167607 0.0217634196386374 0.0347181247626477
5.83855903935957 0.0347605552241854 0.0216617050353047 0.0347716288825495
5.84923282188125 0.0347002571716551 0.0215626615756347 0.0348177321542973
5.85990660440294 0.0346323854189178 0.0214662721597594 0.0348561937361998
5.87058038692462 0.0345571213246293 0.0213725237114909 0.0348867915466477
5.8812541694463 0.0344746691672332 0.0212814074011729 0.0349093244261417
5.89192795196798 0.0343852552661092 0.021192918907975 0.0349236142626583
5.90260173448966 0.0342891270220643 0.021107058727302 0.0349295080587036
5.91327551701134 0.0341865518981 0.0210238325300585 0.0349268799190157
5.92394929953302 0.0340778163630727 0.0209432515817861 0.0349156329391468
5.9346230820547 0.0339632248223688 0.0208653332312459 0.0348957009771329
5.94529686457638 0.033843098561113 0.0207901014798994 0.0348670502931869
5.95597064709807 0.0337177747267581 0.0207175876460435 0.034829681045853
5.96664442961975 0.0335876053792599 0.0206478311401691 0.0347836286373626
5.97731821214143 0.0334529566385255 0.0205808803715805 0.0347289649060504
5.98799199466311 0.0333142079605623 0.0205167938105951 0.0346657991696359
5.99866577718479 0.0331717515759134 0.020455641235962 0.0345942791299853
6.00933955970647 0.0330259921267332 0.0203975052037684 0.03451459165767
6.02001334222815 0.0328773465424839 0.0203424827824193 0.0344269634833154
6.03068712474983 0.0327262441990113 0.0202906876087427 0.0343316618325015
6.04136090727151 0.0325731274120674 0.0202422523335262 0.0342289950520218
6.0520346897932 0.032418452324666 0.0201973315416553 0.034119313287916
6.06270847231488 0.0322626902585933 0.0201561052535873 0.0340030092902809
6.07338225483656 0.0321063296147497 0.0201187831426348 0.0338805194370217
6.08405603735824 0.0319498784258124 0.0200856096383936 0.0337523250892736
6.09472981987992 0.031793867689369 0.0200568701332683 0.0336189544163552
6.1054036024016 0.0316388556420334 0.0200328985699952 0.0334809848594207
6.11607738492328 0.0314854331776236 0.0200140867681501 0.0333390464426629
6.12675116744496 0.0313342306686729 0.020000895953427 0.0331938261920377
6.13742494996664 0.0311859265250304 0.019993871093924 0.0330460739882458
6.14809873248833 0.031041257922569 0.0199936588349266 0.0328966102689891
6.15877251501001 0.0309010342680402 0.0200010300742462 0.0327463361134972
6.16944629753169 0.0307661541455161 0.0200169085562888 0.0325962464015301
6.18012008005337 0.0306376267333662 0.0200424073142583 0.0324474469558251
6.19079386257505 0.0305165990134752 0.0200788753946527 0.0323011768745516
6.20146764509673 0.030404390552096 0.0201279581043695 0.0321588376721734
6.21214142761841 0.0303025382651856 0.0201916750835224 0.0320220314213963
6.22281521014009 0.0302128544625979 0.0202725218802433 0.0318926108953694
6.23348899266177 0.0301375026974873 0.0203736024159149 0.0317727458491416
6.24416277518346 0.0300790976729401 0.0204988017304734 0.0316650111986518
6.25483655770514 0.0300408378729849 0.0206530104498323 0.0315725051632638
6.26551034022682 0.0300266829456444 0.0208424138936266 0.0314990087268254
6.2761841227485 0.0300415924773 0.0210748582969629 0.0314492024356324
6.28685790527018 0.0300918489537889 0.0213603017787554 0.0314289630737223
6.29753168779186 0.0301854954959255 0.0217113446344194 0.0314457716187569
6.30820547031354 0.0303329278034337 0.0221438080030651 0.0315092752518994
6.31887925283522 0.030547687356254 0.0226772910875289 0.0316320590945025
6.3295530353569 0.0308475033653398 0.0233355959582382 0.0318306937556241
6.34022681787859 0.0312556117055252 0.0241468988350695 0.0321271219277375
6.35090060040027 0.0318023187828338 0.0251436190400713 0.0325504080561646
6.36157438292195 0.0325266523647771 0.0263621175548818 0.0331387608254914
6.37224816544363 0.0334777502319996 0.0278425742612237 0.0339415102063351
6.38292194796531 0.0347154677799881 0.0296294692153532 0.0350204082081718
6.39359573048699 0.036309750599612 0.0317728861894528 0.0364494450247308
6.40426951300867 0.0383387993767464 0.0343304067879501 0.0383127375323096
6.41494329553035 0.0408866578917024 0.0373688012359848 0.0407010393185736
6.42561707805203 0.0440405971377746 0.0409639865167201 0.0437079903783618
6.43629086057372 0.0478866078612356 0.0451963974386763 0.0474255897610342
6.4469646430954 0.0524974296000636 0.0501363066339384 0.0519339471436688
6.45763842561708 0.0579023795820146 0.0558092080529383 0.057274212120244
6.46831220813876 0.0640231663086358 0.0621266518633588 0.0633873867151122
6.47898599066044 0.0705625715037824 0.0687723534794271 0.0700021037037804
6.48965977318212 0.0768686136907656 0.0750738672419096 0.076486239851636
6.5003335557038 0.0818987144331518 0.079993733394464 0.0817814896486055
6.51100733822548 0.0845055746177041 0.0824482309089426 0.0846644929047823
6.52168112074717 0.0840569794994283 0.0819116474245065 0.0843994696811284
6.53235490326885 0.0808615542650197 0.0787640495606308 0.0812455166916092
6.54302868579053 0.075907726449099 0.0739829937107825 0.0762230271152937
6.55370246831221 0.0702467871181234 0.0685610006811402 0.0704463991435808
6.56437625083389 0.0646144755102116 0.0631787963063783 0.0646978843595325
6.57505003335557 0.0593952092640428 0.0581892292742485 0.0593826246155816
6.58572381587725 0.0547324527310355 0.0537238450250669 0.0546483893634968
6.59639759839893 0.0506399452352791 0.0497953399355506 0.0505062416870845
6.60707138092061 0.0470735947042786 0.0463631476960695 0.0469075837704398
6.61774516344229 0.0439697579748285 0.0433684115613487 0.0437845146263423
6.62841894596398 0.0412631882720512 0.0407505025857011 0.0410683697478129
6.63909272848566 0.0388943705183994 0.038453864472475 0.0386970739910786
6.64976651100734 0.0368117914056467 0.0364302015197389 0.036617258175279
6.66044029352902 0.0349719837318564 0.0346385937221616 0.0347841306029721
6.6711140760507 0.0333387096158033 0.0330447922329793 0.0331605144299159
6.68178785857238 0.0318819043630931 0.0316202730602015 0.031715680004288
6.69246164109406 0.0305766448951662 0.0303412984522607 0.0304242312232424
6.70313542361574 0.0294022402391267 0.0291880809376308 0.0292651361186661
6.71380920613742 0.0283414674843727 0.0281440751504279 0.0282209184722716
6.72448298865911 0.0273799460221004 0.0271953930607042 0.0272769980165387
6.73515677118079 0.0265056322482239 0.0263303274493438 0.0264211573676871
6.74583055370247 0.0257084150329749 0.0255389660593604 0.0256431128833664
6.75650433622415 0.0249797938949668 0.0248128799162523 0.0249341689251712
6.76717811874583 0.0243126245446023 0.0241448715757139 0.0242869382231502
6.77785190126751 0.0237009191666173 0.0235287715260656 0.0236951142313606
6.78852568378919 0.0231396909243451 0.0229592732400736 0.0231532841984434
6.79919946631087 0.0226248332611226 0.0224317993053571 0.0226567740993051
6.80987324883256 0.0221530241375846 0.0219423926529728 0.0222015186366615
6.82054703135424 0.021721642732813 0.0214876281851155 0.0217839513026705
6.83122081387592 0.0213286808992764 0.0210645411226584 0.0214009110459535
6.8418945963976 0.0209726247320429 0.0206705691956204 0.0210495634202685
6.85256837891928 0.0206522778140823 0.0203035064176493 0.0207273351385258
6.86324216144096 0.020366508116903 0.0199614666360212 0.0204318616174834
6.87391594396264 0.020113938302926 0.0196428553263685 0.0201609472816141
6.88458972648432 0.0198926601125049 0.0193463481721363 0.0199125380870511
6.895263509006 0.019700093792703 0.0190708747617357 0.0196847050498977
6.90593729152769 0.0195330733623648 0.0188156051432534 0.0194756367666686
6.91661107404937 0.0193881231845892 0.0185799358776425 0.0192836382946481
6.92728485657105 0.0192617955147107 0.0183634705893152 0.0191071335424419
6.93795863909273 0.0191509401396524 0.0181659880962196 0.0189446685731968
6.94863242161441 0.0190528498556487 0.0179873899605924 0.0187949138447998
6.95930620413609 0.018965294751311 0.0178276207113476 0.0186566642027576
6.96997998665777 0.0188864870500777 0.0176865606744323 0.0185288361973624
6.98065376917945 0.0188150153920401 0.0175639044558958 0.0184104628775653
6.99132755170113 0.0187497734910508 0.0174590536149109 0.0183006865678618
7.00200133422282 0.0186898954325546 0.0173710593375756 0.0181987502802225
7.0126751167445 0.0186347018690344 0.0172986395500586 0.0181039884067074
7.02334889926618 0.0185836573122631 0.017240266930154 0.0180158172431279
7.03402268178786 0.0185363370810146 0.0171942968964832 0.0179337257623555
7.04469646430954 0.0184924020505196 0.0171590953915505 0.0178572669228328
7.05537024683122 0.0184515794657977 0.0171331370386198 0.0177860496826552
7.0660440293529 0.0184136483719996 0.0171150631480033 0.0177197317995772
7.07671781187458 0.0183784285246107 0.0171037039059925 0.0176580134325846
7.08739159439626 0.0183457719124932 0.0170980755806207 0.0176006315177558
7.09806537691794 0.0183155562431262 0.0170973636749526 0.0175473548653153
7.10873915943963 0.0182876799054379 0.0171009002053057 0.0174979799114411
7.11941294196131 0.0182620580501377 0.0171081401654299 0.0174523270536142
7.13008672448299 0.0182386195197374 0.0171186398139474 0.0174102374990377
7.14076050700467 0.0182173044284831 0.0171320378621603 0.0173715705596908
7.15143428952635 0.0181980622425244 0.0171480397642056 0.0173362013333528
7.16210807204803 0.0181808502475974 0.0171664048849441 0.0173040187164183
7.17278185456971 0.0181656323188471 0.0171869361542897 0.0172749237008781
7.18345563709139 0.0181523779277319 0.0172094717857946 0.017248827914075
7.19412941961308 0.0181410613361388 0.017233878669188 0.0172256523655644
7.20480320213476 0.0181316609392388 0.0172600471017513 0.017205326370524
7.21547698465644 0.0181241587272288 0.017287886582283 0.0171877866236526
7.22615076717812 0.0181185398426528 0.017317322445302 0.0171729764013979
7.2368245496998 0.0181147922150036 0.0173482931590089 0.017160844873708
7.24749833222148 0.0181129062581542 0.0173807481480467 0.0171513465093677
7.25817211474316 0.018112874619148 0.0174146460320842 0.0171444405614148
7.26884589726484 0.0181146919691917 0.0174499531948711 0.0171400906212015
7.27951967978652 0.018118354829511 0.01748664261689 0.0171382642314053
7.29019346230821 0.0181238614261511 0.0175246929191096 0.017138932549775
7.30086724482989 0.0181312115689339 0.0175640875765308 0.0171420700566357
7.31154102735157 0.0181404065506804 0.0176048142689084 0.0171476543002301
7.32221480987325 0.0181514490635197 0.0176468643428055 0.0171556656748569
7.33288859239493 0.0181643431296849 0.0176902323644243 0.0171660872275166
7.34356237491661 0.0181790940446547 0.0177349157467959 0.0171789044894042
7.35423615743829 0.0181957083308803 0.0177809144381615 0.0171941053291269
7.36490993995997 0.0182141937006368 0.0178282306609465 0.0172116798249743
7.37558372248165 0.0182345590267948 0.0178768686927541 0.0172316201539556
7.38625750500334 0.0182568143205064 0.0179268346824207 0.0172539204956424
7.39693128752502 0.0182809707149735 0.0179781364954651 0.0172785769491372
7.4076050700467 0.0183070404546053 0.0180307835842909 0.0173055874617215
7.41827885256838 0.0183350368889866 0.0180847868793361 0.0173349517679422
7.42895263509006 0.0183649744711787 0.0181401586980334 0.0173666713380689
7.43962641761174 0.0183968687599547 0.018196912668988 0.0174007493350022
7.45030020013342 0.0184307364256402 0.018255063669225 0.0174371905788428
7.4609739826551 0.0184665952592893 0.0183146277727202 0.0174760015184432
7.47164776517678 0.0185044641849758 0.018375622208725 0.017517190209356
7.48232154769847 0.0185443632750218 0.0184380653286449 0.0175607662976801
7.49299533022015 0.0185863137680232 0.0185019765804289 0.0176067410093771
7.50366911274183 0.0186303380895637 0.0185673764896028 0.0176551271446927
7.51434289526351 0.0186764598755365 0.0186342866462129 0.0177059390773753
7.52501667778519 0.0187247039980193 0.018702729697072 0.0177591927584332
7.53569046030687 0.0187750965936684 0.0187727293427921 0.0178149057242129
7.54636424282855 0.0188276650946194 0.0188443103391786 0.0178730971086243
7.55703802535023 0.018882438261898 0.0189174985026262 0.0179337876593697
7.56771180787191 0.0189394462213652 0.0189923207192219 0.0179969997580664
7.5783855903936 0.0189987205022316 0.0190688049573113 0.0180627574441828
7.58905937291528 0.0190602940781941 0.0191469802833274 0.0181310864427319
7.59973315543696 0.0191242014112621 0.0192268768807245 0.0182020141956923
7.61040693795864 0.0191904784983506 0.0193085260718886 0.01827556989715
7.62108072048032 0.0192591629207365 0.0193919603429317 0.0183517845321731
7.631754503002 0.0193302938964822 0.019477213371298 0.0184306909194565
7.64242828552368 0.0194039123359471 0.0195643200561383 0.0185123237577896
7.65310206804536 0.0194800609005208 0.0196533165514295 0.0185967196764216
7.66377585056704 0.0195587840647247 0.0197442403018338 0.018683917289417
7.67444963308873 0.0196401281818416 0.0198371300813123 0.0187739572541142
7.68512341561041 0.0197241415532523 0.0199320260345255 0.0188668823338168
7.69579719813209 0.0198108745016668 0.0200289697210655 0.018962737464869
7.70647098065377 0.0199003794484598 0.0201280041625845 0.019061569828284
7.71714476317545 0.0199927109953332 0.0202291738928952 0.0191634289261165
7.72781854569713 0.020087926010549 0.0203325250111363 0.0192683666627882
7.73849232821881 0.0201860837199919 0.0204381052381074 0.0193764374316019
7.74916611074049 0.0202872458033455 0.0205459639758956 0.0194876982066966
7.75983989326217 0.0203914764956831 0.0206561523709256 0.0196022086407258
7.77051367578386 0.0204988426948022 0.0207687233805865 0.0197200311685619
7.78118745830554 0.0206094140746526 0.0208837318435952 0.0198412311173605
7.79186124082722 0.0207232632052376 0.0210012345542808 0.0199658768233436
7.8025350233489 0.0208404656793966 0.0211212903409828 0.0200940397556946
7.81320880587058 0.0209611002469088 0.0212439601487782 0.0202257946479895
7.82388258839226 0.0210852489563893 0.0213693071267681 0.0203612196376229
7.83455637091394 0.0212129973054918 0.0214973967201732 0.0205003964137289
7.84523015343562 0.0213444343999633 0.0216282967675091 0.0206434103741341
7.85590393595731 0.0214796531221491 0.0217620776031321 0.0207903507919284
7.86657771847899 0.0216187503095848 0.0218988121654698 0.0209413109922841
7.87725150100067 0.0217618269443699 0.0220385761112741 0.0210963885402078
7.88792528352235 0.0219089883540689 0.0221814479362632 0.0212556854399669
7.89859906604403 0.0220603444249495 0.0223275091025421 0.021419308346992
7.90927284856571 0.0222160098284317 0.0224768441732274 0.0215873687931265
7.91994663108739 0.0223761042616952 0.0226295409547295 0.0217599834261648
7.93062041360907 0.0225407527034722 0.0227856906471843 0.0219372742647045
7.94129419613075 0.0227100856861368 0.0229453880035618 0.0221193689694212
7.95196797865244 0.0228842395853002 0.0231087314980218 0.0223064011319727
7.96264176117412 0.0230633569282228 0.0232758235041318 0.0224985105828443
7.9733155436958 0.0232475867224688 0.0234467704836082 0.0226958437195601
7.98398932621748 0.0234370848063548 0.0236216831862981 0.0228985538568135
7.99466310873916 0.0236320142228815 0.0238006768621724 0.023106801600206
8.00533689126084 0.023832545618989 0.0239838714861673 0.0233207552454392
8.01601067378252 0.0240388576721428 0.0241713919967746 0.0235405912049704
8.0266844563042 0.0242511375464449 0.0243633685493589 0.0237664944643288
8.03735823882588 0.0244695813806641 0.0245599367852591 0.0239986590704932
8.04803202134756 0.0246943948108066 0.0247612381178186 0.0242372886549583
8.05870580386925 0.0249257935300999 0.0249674200365883 0.0244825969943687
8.06937958639093 0.0251640038895326 0.0251786364310482 0.0247348086118731
8.08005336891261 0.0254092635424066 0.0253950479353125 0.0249941594226636
8.09072715143429 0.0256618221366929 0.0256168222954077 0.0252608974275016
8.10140093395597 0.0259219420593629 0.0258441347608543 0.0255352834584168
8.11207471647765 0.0261898992372901 0.0260771685024339 0.0258175919811839
8.12274849899933 0.0264659839997829 0.0263161150581946 0.0261081119596562
8.13342228152101 0.0267505020083378 0.0265611748099296 0.0264071477875622
8.1440960640427 0.027043775259788 0.0268125574925723 0.0267150202939558
8.15476984656438 0.0273461431696768 0.027070482739173 0.0270320678291758
8.16544362908606 0.0276579637434255 0.0273351806643744 0.0273586474389042
8.17611741160774 0.0279796148436879 0.0276068924895767 0.0276951361347434
8.18679119412942 0.0283114955632192 0.0278858712132895 0.0280419322706679
8.1974649766511 0.0286540277136258 0.0281723823305036 0.0283994570357531
8.20813875917278 0.0290076574415541 0.0284667046052941 0.0287681560747709
8.21881254169446 0.029372856985202 0.028769130901279 0.0291485012495806
8.22948632421614 0.0297501265855535 0.0290799690750231 0.0295409925557588
8.24016010673783 0.0301399965684468 0.0293995429379921 0.0299461602106304
8.25083388925951 0.0305430296155335 0.0297281932932362 0.0303645669308134
8.26150767178119 0.0309598232443973 0.0300662790536246 0.0307968104196135
8.27218145430287 0.0313910125206285 0.03041417844917 0.0312435260871308
8.28285523682455 0.0318372730275265 0.0307722903317832 0.0317053900288357
8.29352901934623 0.0322993241224086 0.0311410355867 0.032183122291681
8.30420280186791 0.0327779325122783 0.0315208586608278 0.0326774904606036
8.31487658438959 0.0332739161859595 0.0319122292193986 0.0331893136026406
8.32555036691127 0.0337881487448074 0.0323156439435868 0.0337194666108969
8.33622414943295 0.0343215641798838 0.0327316284831912 0.0342688849964024
8.34689793195464 0.0348751621501773 0.0331607395801037 0.0348385701826032
8.35757171447632 0.0354500138241954 0.033603567380121 0.0354295953650074
8.368245496998 0.0360472683562805 0.0340607379527358 0.0360431120075494
8.37891927951968 0.0366681600795022 0.0345329160408994 0.036680357057777
8.38959306204136 0.0373140165092672 0.03502080806542 0.0373426609752811
8.40026684456304 0.0379862672661786 0.0355251654117148 0.0380314566822251
8.41094062708472 0.0386864540435875 0.0360467880300952 0.0387482895617912
8.4216144096064 0.0394162417652294 0.036586528384732 0.0394948286503591
8.43228819212809 0.0401774311018947 0.0371452957909783 0.0402728791928678
8.44296197464977 0.0409719725440507 0.0377240611859185 0.0410843967588462
8.45363575717145 0.0418019822605972 0.0383238623829764 0.0419315031499584
8.46430953969313 0.0426697600136523 0.0389458098682672 0.0428165043697355
8.47498332221481 0.0435778094468658 0.0395910932042819 0.0437419109738904
8.48565710473649 0.0445288611219929 0.0402609881156164 0.0447104611770031
8.49633088725817 0.0455258987475631 0.0409568643420074 0.045725147160647
8.50700466977985 0.0465721891272496 0.0416801943561855 0.046789245112016
8.51767845230153 0.047671316457492 0.0424325630582617 0.0479063496243235
8.52835223482322 0.048827221728586 0.0432156785749299 0.0490804132152155
8.5390260173449 0.0500442481365217 0.0440313843110786 0.0503157918728991
8.54969979986658 0.0513271936017688 0.0448816724239934 0.0516172977290555
8.56037358238826 0.0526813717254727 0.0457686989168113 0.0529902601924479
8.57104736490994 0.0541126828055963 0.0466948005789768 0.0544405971698861
8.58172114743162 0.0556276969016687 0.047662514038066 0.0559748983681851
8.5923949299533 0.0572337513984187 0.0486745972305345 0.057600523133416
8.60306871247498 0.0589390661041396 0.0497340536500231 0.0593257158705901
8.61374249499666 0.0607528796671983 0.0508441597924001 0.0611597428361026
8.62441627751835 0.0626856120549412 0.0520084962886147 0.0631130550580606
8.63509006004003 0.0647490590830522 0.0532309833020225 0.0651974833859352
8.64576384256171 0.066956626605694 0.0545159208689167 0.0674264732963494
8.65643762508339 0.0693236141096371 0.0558680349829466 0.069815369218607
8.66711140760507 0.0718675602836491 0.0572925303700917 0.0723817609765796
8.67778519012675 0.0746086669181573 0.0587951510757893 0.0751459087335253
8.68845897264843 0.0775703226013893 0.0603822501957529 0.0781312679454748
8.69913275517011 0.0807797546534842 0.0620608703340218 0.0813651428140047
8.70980653769179 0.0842688473639814 0.0638388366743402 0.0848795063655437
8.72048032021348 0.0880751780328011 0.0657248649138815 0.0887120387344246
8.73115410273516 0.0922433413063103 0.067728686742711 0.092907454237093
8.74182788525684 0.0968266595123381 0.0698611960704563 0.0975192150590425
8.75250166777852 0.101889416261693 0.0721346198157322 0.102611768963671
8.7631754503002 0.107509809018471 0.0745627177949732 0.108263506889028
8.77384923282188 0.113783904133233 0.0771610170816593 0.114570724100683
8.78452301534356 0.120831012196462 0.0799470871501454 0.121653002908451
8.79519679786524 0.128801111395919 0.0829408631446578 0.129660644671775
8.80587058038692 0.137885281509091 0.0861650256576002 0.13878511345738
8.8165443629086 0.148330658808298 0.0896454463230527 0.149274000594226
8.82721814543029 0.160462341279339 0.0934117090619905 0.161452936684811
8.83789192795197 0.174716260610949 0.0974977164572093 0.175758460455309
8.84856571047365 0.191689863193448 0.101942388591308 0.192788669601567
8.85923949299533 0.212222640228127 0.106790456162691 0.213383652401514
8.86991327551701 0.237528430806396 0.112093338023855 0.238757521665411
8.88058705803869 0.269420796143003 0.117910070643365 0.270723086353939
8.89126084056037 0.310711442308871 0.124308215086538 0.312088428498681
8.90193462308205 0.365937118772069 0.131364591823729 0.367378785114437
8.91260840560374 0.442691436630568 0.139165561341149 0.444154090369121
8.92328218812542 0.553799756947366 0.147806340454773 0.555142218735178
8.9339559706471 0.718236231165335 0.157388459914634 0.719050455191464
8.94462975316878 0.939412131195637 0.168013841481621 0.938868596820378
8.95530353569046 1.09052624911135 0.179772999519483 1.08910557627532
8.96597731821214 0.972393727765549 0.192723497496404 0.972774722218872
8.97665110073382 0.74977849770279 0.206853208860708 0.751212684904153
8.9873248832555 0.577380511419575 0.222022107659411 0.57879550075169
8.99799866577719 0.460541273549217 0.237878988045259 0.461685396239325
9.00867244829887 0.380189155045419 0.253761342193284 0.381064082688467
9.01934623082055 0.322682914421157 0.268614826547943 0.32333449647015
9.03002001334223 0.279894830017401 0.281011306649573 0.280366958878552
9.04069379586391 0.246983543489271 0.289365894733897 0.24731094552224
9.05136757838559 0.220963264991599 0.292378288261501 0.221172332451045
9.06204136090727 0.199917726225632 0.289527152697199 0.200028490852936
9.07271514342895 0.182570203332009 0.28129877142955 0.182598042910375
9.08338892595063 0.168041317306213 0.268974197191607 0.167998222320209
9.09406270847231 0.155707510285738 0.254138762364186 0.155602987522107
9.104736490994 0.145115286501874 0.238233677500961 0.144957000143925
9.11541027351568 0.135927462426818 0.222329693671587 0.135721692339728
9.12608405603736 0.127888434850663 0.207103277405079 0.127640408440273
9.13675783855904 0.120801115053354 0.192915329046291 0.12051525125151
9.14743162108072 0.114511230633761 0.17991170322818 0.114191322202903
9.1581054036024 0.108896404637346 0.168107577711872 0.108545756681336
9.16877918612408 0.103858407122478 0.157446694228843 0.103479944145893
9.17945296864576 0.099317559452252 0.147838852728249 0.0989139095927735
9.19012675116745 0.0952086283299701 0.139181942567272 0.0947821908716265
9.20080053368913 0.0914777694061704 0.131374032442576 0.0910307699547893
9.21147431621081 0.0880802225707546 0.124319457689208 0.0876147590694738
9.22214809873249 0.0849785537718582 0.11793145037247 0.0844966356778072
9.23282188125417 0.0821412997676251 0.112132866791246 0.08164488208319
9.24349566377585 0.0795419137891551 0.106855926826025 0.0790329271615607
9.25416944629753 0.0771579385957819 0.102041486997501 0.0766383163095112
9.26484322881921 0.074970353209444 0.0976381360095981 0.0744420555540753
9.27551701134089 0.0729630535301297 0.0936012662815399 0.0724280896980446
9.28619079386258 0.0711224368895642 0.0898921980226668 0.0705828842169825
9.29686457638426 0.0694370676060702 0.0864773895853383 0.0688950875971976
9.30753835890594 0.0678974055731275 0.0833277447147691 0.0673552557303389
9.31821214142762 0.0664955834069416 0.0804180154234978 0.0659556234341774
9.3288859239493 0.0652252200961028 0.0777262936238383 0.0646899105756659
9.33955970647098 0.0640812607526672 0.0752335825110639 0.063553151979595
9.35023348899266 0.0630598332367345 0.0729234383744233 0.0625415416371017
9.36090727151434 0.0621581133970038 0.070781674093622 0.0616522830131663
9.37158105403602 0.0613741917439087 0.0687961165248761 0.0608834388330561
9.3822548365577 0.0607069358729298 0.0669564109817127 0.0602337759209317
9.39292861907939 0.060155845173615 0.0652538668710204 0.0597026036727583
9.40360240160107 0.0597208974498339 0.0636813390974376 0.0592896085295725
9.41427618412275 0.0594023909217996 0.0622331399417182 0.0589946909647437
9.42494996664443 0.0592007891736835 0.0609049755695894 0.0588178151913255
9.43562374916611 0.0591165800509618 0.0596938999301452 0.0587588839551468
9.44629753168779 0.0591501612003266 0.0585982763681621 0.0588176504336222
9.45697131420947 0.059301763988644 0.0576177337507685 0.0589936760137962
9.46764509673115 0.0595714237129274 0.0567530996159907 0.0592863370904392
9.47831887925284 0.0599589980340162 0.0560062888467883 0.0596948773820263
9.48899266177452 0.0604642289337027 0.0553801248469032 0.0602184963643647
9.4996664442962 0.0610868379448459 0.0548780745346699 0.0608564607162828
9.51034022681788 0.0618266412295032 0.0545038923831006 0.0616082247773415
9.52101400933956 0.0626836706903247 0.0542611937847698 0.0624735476209373
9.53168779186124 0.0636582892166387 0.0541530100603697 0.0634525975012456
9.54236157438292 0.0647512913769293 0.054181404544958 0.0645460380272472
9.5530353569046 0.0659639842902207 0.0543472352107359 0.0657550935560621
9.56370913942628 0.0672982462226729 0.0546501239360852 0.0670815934725783
9.57438292194797 0.0687565622326949 0.0550886416277943 0.0685279960880595
9.58505670446965 0.0703420368331546 0.0556606636153916 0.0700973929393375
9.59573048699133 0.0720583832595617 0.0563638152243401 0.0717934934924575
9.60640426951301 0.0739098877052346 0.0571959243351873 0.0736205888353034
9.61707805203469 0.075901344965132 0.0581554197908891 0.0755834910084354
9.62775183455637 0.0780379594141332 0.0592416462046635 0.0776874422236118
9.63842561707805 0.0803252021614664 0.0604550933359481 0.0799379853416247
9.64909939959973 0.0827686115547091 0.0617975553923205 0.0823407835716534
9.65977318212141 0.085373519934907 0.0632722425800497 0.0849013733557463
9.6704469646431 0.088144684710106 0.0648838672672289 0.0876248298056268
9.68112074716478 0.0910857966160632 0.0666387237874956 0.0905153189851085
9.69179452968646 0.0941988329713559 0.0685447767002724 0.0935755061534032
9.70246831220814 0.0974832198304919 0.0706117685493952 0.0968057846186198
9.71314209472982 0.100934766036717 0.0728513552811285 0.100203287629495
9.7238158772515 0.104544337323104 0.0752772754609804 0.103760648368464
9.73448965977318 0.108296254443871 0.077905557995718 0.107464484698005
9.74516344229486 0.112166432255733 0.080754771834955 0.111293611740465
9.75583722481654 0.116120334468364 0.0838463196095837 0.115217034164458
9.76651100733823 0.120110908719437 0.0872047747198964 0.119191849127509
9.77718478985991 0.124076791275408 0.0908582570905148 0.123161305184997
9.78785857238159 0.127941220434312 0.0948388352486173 0.127053407803494
9.79853235490327 0.13161224078938 0.0991829293265614 0.130780615173224
9.80920613742495 0.134984854266922 0.103931667491187 0.134241276502169
9.81987991994663 0.137945687454274 0.109131111534653 0.137323444700329
9.83055370246831 0.140380406618007 0.114832207137017 0.139911447910026
9.84122748498999 0.142183489423833 0.121090217266017 0.141895067027859
9.85190126751167 0.143269156714416 0.127963243951317 0.143180387834096
9.86257505003335 0.143581547699048 0.13550920865056 0.143700594371536
9.87324883255504 0.143101949915616 0.143780317118482 0.143424499783494
9.88392261507672 0.141851332664846 0.152813569117887 0.142360800821958
9.8945963975984 0.139887532441778 0.162615338618708 0.140556967715663
9.90527018012008 0.137297802684999 0.173137674764124 0.138093043680319
9.91594396264176 0.134188517902414 0.184244375403972 0.135071881672892
9.92661774516344 0.130674227045684 0.195667356268993 0.131608005956119
9.93729152768512 0.126867951126349 0.206960392823077 0.127817194141253
9.9479653102068 0.122873886210879 0.217469480890964 0.123808227456634
9.95863909272849 0.118782867890925 0.226353843717467 0.119677420406842
9.96931287525017 0.114670340459745 0.232695262733167 0.115505833338016
9.97998665777185 0.110596247756821 0.235703100385866 0.111358644793611
9.99066044029353 0.106606186020113 0.234952756727281 0.10728601170454
10.0013342228152 0.102733238954892 0.230535635749967 0.103324788800878
10.0120080053369 0.0990000610809582 0.223026646741839 0.0995006157900945
10.0226817878586 0.0954209256938108 0.213290247931827 0.0958300382140404
10.0333555703803 0.0920035777211381 0.202240729105322 0.0923224648525749
10.0440293529019 0.0887508205600918 0.190665596090164 0.0889818663552596
10.0547031354236 0.0856618226520573 0.179148825487261 0.0858081868743092
10.0653769179453 0.0827331615593763 0.168071524939939 0.082798479768549
10.076050700467 0.0799596384621237 0.157650676489077 0.079947798178187
10.0867244829887 0.0773349006955309 0.147986376455066 0.0772498785473584
10.0973982655103 0.0748519088009215 0.139102895279982 0.0746976552710564
10.108072048032 0.0725032805760831 0.130979249151003 0.072283641098851
10.1187458305537 0.0702815396019505 0.123569959548178 0.0700002029177643
10.1294196130754 0.0681792906963819 0.116818267470175 0.0678397572944839
10.1400933955971 0.0661893401949819 0.110664099059833 0.0657949053098637
10.1507671781187 0.0643047750738968 0.105048597551703 0.0638585220296497
10.1614409606404 0.0625190117352641 0.0999165038988936 0.0620238124848527
10.1721147431621 0.0608258227167316 0.0952172371843704 0.0602843432407703
10.1827885256838 0.059219347573373 0.0909052177194026 0.0586340564284929
10.1934623082055 0.0576940926184793 0.08693976942208 0.0570672713982801
10.2041360907272 0.0562449230105805 0.083284805230583 0.0555786778362231
10.2148098732488 0.0548670497610145 0.0799084159179703 0.0541633231812492
10.2254836557705 0.0535560135458828 0.0767824312909912 0.0528165964197858
10.2361574382922 0.0523076666871111 0.0738819915896204 0.0515342097640853
10.2468312208139 0.0511181542791455 0.0711851483077105 0.0503121792930415
10.2575050033356 0.0499838951490455 0.0686725027809776 0.0491468053166005
10.2681787858572 0.0489015631240824 0.0663268847093273 0.0480346529898294
10.2788525683789 0.0478680689238417 0.0641330694248604 0.0469725335298871
10.2895263509006 0.0468805428791018 0.0620775310361302 0.0459574862629488
10.3002001334223 0.0459363185967153 0.0601482278730854 0.0449867616367613
10.310873915944 0.0450329176302477 0.0583344165016646 0.0440578052690509
10.3215476984656 0.0441680351741604 0.0566264907180603 0.0431682430557607
10.3322214809873 0.0433395267702881 0.0550158422197055 0.0423158673310398
10.342895263509 0.042545395995807 0.0534947399958381 0.0414986240492623
10.3535690460307 0.0417837830892884 0.0520562258359258 0.0407146009453349
10.3642428285524 0.0410529544638555 0.0506940236931466 0.0399620166210338
10.374916611074 0.0403512930524871 0.0494024609498829 0.03923921050055
10.3855903935957 0.0396772894290947 0.0481763999079831 0.0385446335966676
10.3962641761174 0.0390295336493554 0.0470111780680013 0.0378768400291859
10.4069379586391 0.0384067077568336 0.0459025559705907 0.0372344792387052
10.4176117411608 0.0378075789022721 0.0448466715527637 0.0366162888412723
10.4282855236825 0.0372309930267305 0.0438400001251162 0.0360210880722757
10.4389593062041 0.036675869062332 0.0428793192068078 0.035447771771183
10.4496330887258 0.036141193607551 0.0419616775661533 0.0348953048620182
10.4603068712475 0.0356260160371343 0.0410843679090039 0.0343627172877973
10.4709806537692 0.0351294440098454 0.0402449027371598 0.0338490993603782
10.4816544362909 0.0346506393401751 0.0394409929670288 0.0333535974902862
10.4923282188125 0.0341888142029707 0.0386705289564831 0.032875410264023
10.5030020013342 0.0337432276425535 0.0379315636369766 0.0324137848391257
10.5136757838559 0.0333131823603522 0.0372222974897768 0.0319680136298126
10.5243495663776 0.0328980217573403 0.0365410651408057 0.031537431258437
10.5350233488993 0.0324971272096514 0.0358863233790035 0.0311214117501545
10.5456971314209 0.0321099155576653 0.035256640429155 0.0307193659502301
10.5563709139426 0.031735836790617 0.0346506863324123 0.0303307391452483
10.5670446964643 0.0313743719103784 0.0340672243068789 0.0299550088711723
10.577718478986 0.0310250309595324 0.0335051029770864 0.0295916828927336
10.5883922615077 0.0306873512001893 0.0329632493753722 0.0292402973400242
10.5990660440294 0.0303608954312107 0.0324406626304225 0.0289004149894348
10.609739826551 0.0300452504326051 0.0319364082688536 0.028571623677232
10.6204136090727 0.0297400255268722 0.0314496130648991 0.0282535348351108
10.6310873915944 0.0294448512479731 0.0309794603812886 0.0279457821380058
10.6417611741161 0.0291593781094406 0.0305251859513861 0.0276480202553015
10.6524349566378 0.0288832754638895 0.0300860740587788 0.0273599236973582
10.6631087391594 0.0286162304468782 0.0296614540758761 0.027081185749971
10.6737825216811 0.0283579469986853 0.0292506973278331 0.0268115174900153
10.6844563042028 0.02810814495814 0.0288532142523088 0.0265506468761038
10.6951300867245 0.0278665592231486 0.0284684518293344 0.0262983179086008
10.7058038692462 0.0276329389730373 0.0280958912589284 0.0260542898538001
10.7164776517678 0.0274070469482519 0.0277350458671608 0.0258183365275009
10.7271514342895 0.0271886587833435 0.0273854592241582 0.0255902456335879
10.7378252168112 0.0269775623895279 0.0270467034601371 0.025369818153566
10.7484989993329 0.0267735573834266 0.0267183777679794 0.0251568677833024
10.7591727818546 0.0265764545588933 0.0264001070831883 0.0249512204135046
10.7698465643762 0.0263860753991046 0.0260915409343118 0.0247527136507072
10.7805203468979 0.0262022516263352 0.0257923524591369 0.0245611963757581
10.7911941294196 0.026024824787074 0.0255022375842083 0.0243765283369945
10.8018679119413 0.0258536458703408 0.0252209143674989 0.0241985797754719
10.812541694463 0.0256885749572568 0.0249481225064544 0.0240272310797711
10.8232154769847 0.0255294809001056 0.0246836230161469 0.0238623724680488
10.8338892595063 0.0253762410292791 0.0244271980849418 0.0237039036951323
10.844563042028 0.0252287408866606 0.0241786511179597 0.0235517337825796
10.8552368245497 0.0250868739841358 0.0239378069816673 0.0234057807697414
10.8659106070714 0.0249505415860592 0.0237045124661956 0.0232659714839778
10.8765843895931 0.0248196525146219 0.0234786369853656 0.0231322413282915
10.8872581721147 0.0246941229771882 0.0232600735378241 0.0230045340847588
10.8979319546364 0.0245738764147771 0.0230487399559435 0.02288280173226
10.9086057371581 0.0244588433709645 0.0228445804718714 0.0227670042771457
10.9192795196798 0.0243489613805903 0.0226475676318191 0.0226571095956208
10.9299533022015 0.0242441748777413 0.0224577045894929 0.0225530932867907
10.9406270847231 0.0241444351225764 0.0222750278063064 0.0224549385354975
10.9513008672448 0.0240497001466516 0.0220996101778674 0.0223626359842763
10.9619746497665 0.0239599347164857 0.0219315645907727 0.0222761836139904
10.9726484322882 0.0238751103151971 0.0217710478876335 0.0221955866329549
10.9833222148099 0.0237952051421265 0.0216182651773099 0.0221208573746359
10.9939959973316 0.0237202041304438 0.0214734743665302 0.0220520152043073
11.0046697798532 0.0236500989828304 0.0213369907032557 0.0219890864353727
11.0153435623749 0.0235848882254077 0.0212091910071422 0.0219321042563879
11.0260173448966 0.0235245772801799 0.0210905171176654 0.0218811086701712
11.0366911274183 0.0234691785563489 0.0209814779227898 0.0218361464467352
11.04736490994 0.0234187115609564 0.0208826491604256 0.0217972710921193
11.0580386924616 0.0233732030294111 0.0207946700506459 0.0217645428355338
11.0687124749833 0.0233326870765633 0.0207182357815019 0.0217380286375337
11.079386257505 0.0232972053691032 0.0206540850183776 0.0217178022222134
11.0900600400267 0.0232668073201775 0.0206029820217683 0.0217039441366438
11.1007338225484 0.0232415503072458 0.0205656936915302 0.0216965418409523
11.11140760507 0.0232214999143343 0.0205429628686628 0.0216956898325626
11.1220813875917 0.0232067301999844 0.0205354803442531 0.0217014898081664
11.1327551701134 0.0231973239923537 0.0205438589381522 0.0217140508669839
11.1434289526351 0.0231933732130838 0.0205686133510144 0.0217334897587905
11.1541027351568 0.0231949792317289 0.0206101490002995 0.0217599311800402
11.1647765176785 0.0232022532527244 0.0206687617288525 0.0217935081212146
11.1754503002001 0.0232153167370697 0.0207446484522188 0.0218343622682709
11.1861240827218 0.0232343018611126 0.0208379270241094 0.0218826444607722
11.1967978652435 0.0232593520150383 0.0209486623565345 0.0219385152089586
11.2074716477652 0.0232906223439032 0.0210768953984267 0.0220021452716852
11.2181454302869 0.02332828033429 0.0212226719087541 0.0220737162968056
11.2288192128085 0.0233725064499111 0.0213860687876766 0.0221534215252436
11.2394929953302 0.023423494819743 0.021567216719041 0.0222414665596679
11.2501667778519 0.0234814539825327 0.0217663187654497 0.0223380701983653
11.2608405603736 0.0235466076917678 0.0219836652046706 0.0224434653346087
11.2715143428953 0.023619195785457 0.0222196452780198 0.0225578999215122
11.2821881254169 0.0236994751252949 0.0224747566820155 0.0226816380020569
11.2928619079386 0.0237877206099906 0.022749613644254 0.0228149608036341
11.3035356904603 0.0238842262677167 0.0230449543500005 0.0229581678960575
11.314209472982 0.0239893064327371 0.0233616483780331 0.0231115784115149
11.3248832555037 0.024103297011322 0.0237007046951058 0.023275532324316
11.3355570380253 0.0242265568419866 0.0240632806653194 0.0234503917874992
11.346230820547 0.0243594691548968 0.0244506924608023 0.0236365425223189
11.3569046030687 0.0245024431349039 0.0248644272144163 0.0238343952552889
11.3675783855904 0.0246559155920639 0.0253061572317444 0.0240443871956966
11.3782521681121 0.0248203527425916 0.0257777565752201 0.0242669835442589
11.3889259506338 0.0249962521019075 0.0262813203445423 0.0245026790207093
11.3995997331554 0.0251841444896648 0.0268191870013685 0.0247519993944798
11.4102735156771 0.0253845961442457 0.0273939641196701 0.025015502998079
11.4209472981988 0.0255982109410442 0.0280085579831516 0.0252937821970905
11.4316210807205 0.025825632704695 0.0286662074942411 0.0255874647836809
11.4422948632422 0.0260675476000139 0.0293705229008525 0.0258972152518597
11.4529686457638 0.0263246865794847 0.0301255298807337 0.0262237359021404
11.4636424282855 0.0265978278562637 0.0309357195388351 0.0265677677103699
11.4743162108072 0.0268877993604364 0.0318061048554853 0.0269300908798951
11.4849899933289 0.0271954811220558 0.0327422840488528 0.0273115249774554
11.4956637758506 0.0275218075066613 0.0337505111483661 0.0277129285307226
11.5063375583722 0.0278677692066864 0.0348377737619653 0.0281351979386946
11.5170113408939 0.028234414864449 0.0360118774765675 0.0285792655146232
11.5276851234156 0.0286228521681283 0.0372815354334751 0.0290460964442785
11.5383589059373 0.02903424821998 0.0386564601820319 0.0295366843996546
11.549032688459 0.0294698289245198 0.0401474526583286 0.0300520454994155
11.5597064709807 0.0299308770819408 0.0417664796526203 0.0305932102524781
11.5703802535023 0.0304187287969193 0.0435267258260074 0.0311612130606446
11.581054036024 0.0309347677236431 0.0454425983687879 0.0317570787913996
11.5917278185457 0.031480416563038 0.0475296505926405 0.0323818058652751
11.6024016010674 0.0320571251071134 0.0498043735827019 0.0330363452375436
11.6130753835891 0.0326663539886248 0.0522837806590926 0.0337215745976331
11.6237491661107 0.0333095531443595 0.0549846759773937 0.034438267070657
11.6344229486324 0.0339881338428631 0.0579224552391253 0.0351870536967326
11.6450967311541 0.0347034329726199 0.0611092353821968 0.0359683790028648
11.6557705136758 0.0354566681514796 0.0645510609469851 0.0367824490920738
11.6664442961975 0.0362488821287317 0.0682439125672386 0.0376291718840565
11.6771180787191 0.0370808749460541 0.0721682998846615 0.0385080894854835
11.6877918612408 0.0379531224565647 0.0762824489044327 0.0394183031845173
11.6984656437625 0.0388656801441794 0.080514622583296 0.0403583922921322
11.7091394262842 0.0398180718293328 0.084756062312666 0.041326329024612
11.7198132088059 0.0408091638986746 0.0888573631598044 0.0423193928524524
11.7304869913276 0.0418370272690125 0.0926323179838679 0.0433340892135695
11.7411607738492 0.042898791489365 0.0958732443638783 0.0443660791343799
11.7518345563709 0.0439904982509507 0.098379069687687 0.0454101279789784
11.7625083388926 0.0451069650642369 0.0999915944501226 0.04646008302109
11.7731821214143 0.0462416737567087 0.100628885620014 0.0475088904741557
11.783855903936 0.0473867022829692 0.100302725944268 0.0485486626078784
11.7945296864576 0.048532721356906 0.0991127826525412 0.0495708041797011
11.8052034689793 0.0496690785485602 0.0972207606489569 0.0505662042349788
11.815877251501 0.0507839904766104 0.0948158911046535 0.0515254941955977
11.8265510340227 0.051864857382428 0.0920838446377112 0.0524393662271811
11.8372248165444 0.0528987030054837 0.089186079280375 0.0532989377820202
11.847898599066 0.0538727266288209 0.0862505597204696 0.0540961400864878
11.8585723815877 0.0547749352260466 0.0833710679829585 0.0548241016774844
11.8692461641094 0.0555948051663409 0.0806113949051775 0.0554774944691906
11.8799199466311 0.0563239093188724 0.0780114074888733 0.0560528104861631
11.8905937291528 0.056956440947115 0.075593143013391 0.0565485428113234
11.9012675116744 0.0574895732083543 0.0733660510705026 0.0569652539309506
11.9119412941961 0.0579236122210355 0.0713311210725561 0.0573055269881559
11.9226150767178 0.0582619291239813 0.0694839496027938 0.0575738083107446
11.9332888592395 0.0585106864855151 0.0678169269080922 0.0577761606991351
11.9439626417612 0.0586784003494973 0.0663207447139953 0.0579199545724728
11.9546364242829 0.0587753960401463 0.0649854055987292 0.0580135272880597
11.9653102068045 0.0588132212887425 0.0638008782682942 0.0580658398694106
11.9759839893262 0.0588040750591574 0.0627575075331497 0.0580861559035314
11.9866577718479 0.0587602976873203 0.0618462579326992 0.0580837608430594
11.9973315543696 0.058693951621577 0.0610588468399334 0.0580677327714103
12.0080053368913 0.0586165058549759 0.0603878058121381 0.0580467690093044
12.0186791194129 0.0585386236651771 0.0598264967253908 0.0580290675072196
12.0293529019346 0.0584700437698486 0.0593691006442608 0.0580222581107597
12.0400266844563 0.0584195395710475 0.0590105914349731 0.0580333764960351
12.050700466978 0.0583949391701371 0.0587467020612986 0.0580688726218196
12.0613742494997 0.0584031893303393 0.05857388874169 0.058134645603819
12.0720480320213 0.0584504485776796 0.0584892962887569 0.0582360976408087
12.082721814543 0.0585421973566341 0.058490726712901 0.0583782007126999
12.0933955970647 0.0586833560159431 0.0585766123524242 0.0585655709952964
12.1040693795864 0.0588784040346663 0.0587459942546974 0.0588025471358519
12.1147431621081 0.0591314961261486 0.0589985061813685 0.0590932696103337
12.1254169446298 0.059446572618625 0.0593343643774591 0.0594417592882312
12.1360907271514 0.0598274628201866 0.0597543630806513 0.0598519940472835
12.1467645096731 0.0602779809846345 0.0602598756154103 0.0603279828114377
12.1574382921948 0.0608020150669848 0.0608528607851655 0.0608738367423543
12.1681120747165 0.061403608752388 0.0615358741140941 0.0614938375105026
12.1787858572382 0.0620870373059549 0.0623120832648514 0.0621925026140477
12.1894596397598 0.0628568776509695 0.0631852866291507 0.0629746476007585
12.2001334222815 0.0637180727448101 0.0641599336012431 0.0638454447648202
12.2108072048032 0.0646759897665913 0.065241144327529 0.0648104774036744
12.2214809873249 0.0657364708101488 0.0664347256786919 0.0658757879731884
12.2321547698466 0.0669058736078587 0.0677471786747026 0.0670479173850782
12.2428285523682 0.0681910981684666 0.069185690415188 0.0683339311204184
12.2535023348899 0.069599592913693 0.070758100464315 0.0697414256054531
12.2641761174116 0.0711393306910709 0.072472827255609 0.0712785051599074
12.2748498999333 0.0728187405842017 0.0743387339539826 0.0729537154463318
12.285523682455 0.0746465752953323 0.0763649047602706 0.0747759132841865
12.2961974649767 0.0766316854974008 0.0785602912011043 0.0767540444060666
12.3068712474983 0.0787826613387696 0.0809331728671039 0.0788967896224633
12.31754503002 0.0811072866861268 0.0834903579899657 0.0812120253745157
12.3282188125417 0.0836117335063976 0.0862360267078636 0.0837060265733662
12.3388925950634 0.0862994027589463 0.0891700964097254 0.0863823186556928
12.3495663775851 0.0891692971285676 0.0922859708036979 0.0892400646852308
12.3602401601067 0.0922137968008818 0.0955675363393914 0.0922718588820336
12.3709139426284 0.0954157164053868 0.0989853172558666 0.0954608040724184
12.3815877251501 0.0987445746867742 0.102491836014551 0.0987768023488666
12.3922615076718 0.102152148701804 0.106016507001077 0.102172125636487
12.4029352901935 0.105567664552017 0.109460874844936 0.105576608925039
12.4136090727151 0.108893444962804 0.112695699413273 0.108893272463087
12.4242828552368 0.112002483423821 0.115562141635386 0.11199582577618
12.4349566377585 0.114740090701063 0.117879700309963 0.11473018672369
12.4456304202802 0.11693205633303 0.119462885685437 0.11692246366583
12.4563042028019 0.118401035129085 0.120146225869371 0.118395150627042
12.4669779853235 0.11899053992057 0.11981324400494 0.118990995633896
12.4776517678452 0.11859223255395 0.118421247936128 0.1186003257688
12.4883255503669 0.117168818857906 0.116012987478337 0.117184179209382
12.4989993328886 0.114764348384388 0.112710192730591 0.114784987976082
12.5096731154103 0.111497540572449 0.108691099320478 0.111520283972197
12.520346897932 0.107540306345551 0.104160018167669 0.107561442693195
12.5310206804536 0.103089013074882 0.0993184333905023 0.103104947911364
12.5416944629753 0.0983372616015735 0.0943441577317081 0.0983449950056166
12.552368245497 0.0934562006591148 0.0893805174527002 0.0934535659957103
12.5630420280187 0.0885842179820611 0.0845340432288931 0.0885699100532005
12.5737158105404 0.0838246242451968 0.0798776763525051 0.0837980909888609
12.584389593062 0.0792485690058346 0.0754566155557429 0.0792098419948421
12.5950633755837 0.0749005076733544 0.0712947587419118 0.0748500255566756
12.6057371581054 0.0708042894773567 0.067400587632383 0.0707427440326094
12.6164109406271 0.0669687625144675 0.0637720135523458 0.0668969783343912
12.6270847231488 0.0633924207527235 0.0604001062508012 0.0633112685344619
12.6377585056704 0.0600670026306286 0.0572718253942567 0.0599773409469393
12.6484322881921 0.0569801434762893 0.05437194400253 0.0568827824846459
12.6591060707138 0.0541172549704994 0.0516843555117254 0.0540129359342966
12.6697798532355 0.0514628108419476 0.0491929298024241 0.0513521964588478
12.6804536357572 0.0490011952730545 0.0468820493020346 0.0488848670315318
12.6911274182789 0.0467172392281647 0.0447369239089061 0.0465956990871052
12.7018012008005 0.0445965397123797 0.0427437565838445 0.0444702142441149
12.7124749833222 0.0426256315368566 0.0408898105914351 0.0424948772990512
12.7231487658439 0.0407920612579085 0.0391634138706228 0.0406571706024553
12.7338225483656 0.0390843980519199 0.0375539248174436 0.0389456048828092
12.7444963308873 0.0374922054533803 0.0360516758378816 0.0373496906484404
12.7551701134089 0.0360059901696275 0.0346479055043225 0.0358598865132429
12.7658438959306 0.0346171387790798 0.0333346863452009 0.0344675353368332
12.7765176784523 0.0333178493772066 0.0321048527073129 0.0331647952947686
12.787191460974 0.0321010626723531 0.0309519313860707 0.0319445704109698
12.7978652434957 0.0309603952984646 0.0298700765590354 0.0308004433356761
12.8085390260173 0.0298900769506523 0.0288540097983485 0.0297266119824433
12.819212808539 0.0288848921836187 0.0278989654504537 0.0287178308664998
12.8298865910607 0.0279401272171723 0.0270006413680573 0.0277693574879159
12.8405603735824 0.0270515217805692 0.0261551547990025 0.0268769037889691
12.8512341561041 0.0262152258383562 0.0253590031380233 0.026036592525369
12.8619079386257 0.0254277609334921 0.0246090292018342 0.0252449182841459
12.8725817211474 0.024685985830749 0.0239023906766316 0.0244987128286691
12.8832555036691 0.02398706612557 0.0232365333967816 0.0237951144342531
12.8939292861908 0.0233284474877277 0.0226091681355683 0.0231315408830819
12.9046030687125 0.0227078322266816 0.0220182506174716 0.0225056658060848
12.9152768512342 0.0221231588905321 0.021461964492496 0.0219153980861558
12.9259506337558 0.0215725846392641 0.0209387070437287 0.02135886406794
12.9366244162775 0.0210544701628965 0.0204470774273266 0.02083439235188
12.9472981987992 0.020567366944678 0.0199858672676901 0.0203405009827661
12.9579719813209 0.0201100066974487 0.0195540534477079 0.0198758868746921
12.9686457638426 0.0196812928270905 0.0191507929426315 0.0194394173444059
12.9793195463642 0.0192802938000507 0.0187754195438937 0.0190301236531496
12.9899933288859 0.0189062383119859 0.0184274423031865 0.0186471964827772
13.0006671114076 0.0185585121713877 0.0181065454941543 0.018289983294851
13.0113408939293 0.01823665682562 0.0178125898359019 0.0179579875411243
13.022014676451 0.0179403694672977 0.0175456146463092 0.0176508697098284
13.0326884589726 0.017669504667135 0.0173058404927283 0.0173684502040774
13.0433622414943 0.0174240774866372 0.017093671784524 0.0171107140562488
13.054036024016 0.0172042680328703 0.016909698612831 0.0168778174856518
13.0647098065377 0.0170104274322129 0.0167546970012539 0.0166700963074429
13.0753835890594 0.0168430852267579 0.0166296266090281 0.0164880762016158
13.0860573715811 0.0167029582449663 0.0165356248552169 0.0163324848578024
13.0967311541027 0.0165909610793786 0.0164739964421851 0.0162042660344812
13.1074049366244 0.0165082184337737 0.0164461973755834 0.0161045956254146
13.1180787191461 0.0164560797976631 0.016453812809933 0.0160348999338712
13.1287525016678 0.0164361371858751 0.0164985283532353 0.0159968765458699
13.1394262841895 0.0164502470628318 0.0165820947386336 0.0159925185031632
13.1501000667111 0.0165005580695627 0.0167062858476851 0.0160241429446433
13.1607738492328 0.0165895467980421 0.016872849733659 0.0160944260501873
13.1714476317545 0.0167200646228808 0.017083451331545 0.0162064470169618
13.1821214142762 0.0168953995235538 0.0173396038078064 0.0163637449503581
13.1927951967979 0.0171193579527727 0.0176425829788586 0.0165703939835729
13.2034689793195 0.0173963732163794 0.0179933160581921 0.01683110369263
13.2141427618412 0.0177316486919215 0.0183922325000893 0.0171513540443664
13.2248165443629 0.0181313468079615 0.0188390614135937 0.017537576914705
13.2354903268846 0.0186028384842202 0.019332557731566 0.0179974000469399
13.2461641094063 0.0191550333933259 0.0198701393378851 0.0185399748829749
13.256837891928 0.0197988200344846 0.020447421807446 0.0191764181330708
13.2675116744496 0.0205476579300808 0.0210576495988359 0.0199204100714366
13.2781854569713 0.0214183850865862 0.0216910470017007 0.0207890132988252
13.288859239493 0.0224323369781658 0.0223341538250599 0.0218038090120826
13.2995330220147 0.0236169270879564 0.0229692723044799 0.0229925021923555
13.3102068045364 0.0250079286528022 0.023574227491585 0.0243912379606096
13.320880587058 0.0266528511740226 0.0241227114078062 0.0260480275097911
13.3315543695797 0.0286160789754556 0.0245854961142251 0.0280279597794229
13.3422281521014 0.0309869455306274 0.0249326998917752 0.0304213889461475
13.3529019346231 0.0338928977531023 0.0251370270750025 0.0333572827385099
13.3635757171448 0.0375219044972485 0.0251775048019501 0.0370259461991828
13.3742494996664 0.0421625993880534 0.0250428614265625 0.041719735416625
13.3849232821881 0.0482807441573171 0.0247335684077837 0.0479106191265846
13.3955970647098 0.056676175530088 0.0242618654719331 0.0564093820213754
13.4062708472315 0.0688358946575936 0.0236497318206193 0.068723661215118
13.4169446297532 0.0878213027959795 0.0229254369178832 0.0879563228418386
13.4276184122748 0.120764307240831 0.0221196615782678 0.121319947458517
13.4382921947965 0.185332300919839 0.0212621007664962 0.186473774774683
13.4489659773182 0.28198057419281 0.0203790836279043 0.281753588455329
13.4596397598399 0.222581654974815 0.0194923209250078 0.222183539192406
13.4703135423616 0.137208114555997 0.0186185934680845 0.138060542590987
13.4809873248833 0.0942753991677617 0.0177700740963576 0.0953997758222824
13.4916611074049 0.0708045977193913 0.0169549863032475 0.0719634472345134
13.5023348899266 0.0563388094680674 0.0161783761699485 0.0574789749763596
13.5130086724483 0.0466099320161342 0.0154428585841188 0.0477202210695392
13.52368245497 0.0396455012974667 0.0147492674379 0.0407254484153429
13.5343562374917 0.0344251139058031 0.0140971856600379 0.0354769920193585
13.5450300200133 0.030372145181091 0.0134853573730892 0.0313986967988312
13.555703802535 0.0271375172484214 0.0129119970003353 0.0281413005302198
13.5663775850567 0.0244980431232335 0.0123750142167748 0.0254812740591917
13.5770513675784 0.022304583132166 0.0118721732122192 0.0232691332855172
13.5877251501001 0.0204537881936495 0.011401202316331 0.0214012269576578
13.5983989326217 0.0188718292589347 0.0109598670342437 0.019803473579358
13.6090727151434 0.0175045874242773 0.0105460166582449 0.0184215472242058
13.6197464976651 0.0163115038980548 0.0101576121451224 0.0172147202876882
13.6304202801868 0.0152615930591419 0.00979274095196023 0.0161518694271983
13.6410940627085 0.0143307816207602 0.00944962297509363 0.015208808600358
13.6517678452302 0.0135000871018471 0.00912661056835791 0.0143664625401071
13.6624416277518 0.0127543425847244 0.00882218475128796 0.0136095875306261
13.6731154102735 0.0120812859571395 0.00853494908591043 0.0129258575059461
13.6837891927952 0.0114708977686082 0.00826362224437812 0.0123051994307816
13.6944629753169 0.0109149120569877 0.00800702996315605 0.0117393021750183
13.7051367578386 0.0104064496844231 0.00776409684777071 0.011221248305052
13.7158105403602 0.00993973985792622 0.00753383832911705 0.0107452343765874
13.7264843228819 0.00950990606875916 0.00731535295861686 0.0103063558929683
13.7371581054036 0.0091127997275351 0.00710781515104339 0.0099004401520573
13.7478318879253 0.00874486955227329 0.00691046843037407 0.0095239149974393
13.758505670447 0.00840305806373538 0.00672261919823094 0.00917370479632093
13.7691794529686 0.00808471885021318 0.00654363102107058 0.0088471472815978
13.7798532354903 0.00778754990153276 0.00637291941752646 0.00854192653866583
13.790527018012 0.00750953948877678 0.00620994711851327 0.00825601859850132
13.8012008005337 0.00724892192176313 0.00605421976799242 0.00798764695730724
13.8118745830554 0.00700414114518634 0.00590528203033009 0.00773524597436377
13.8225483655771 0.00677382060127619 0.00576271407001017 0.00749743056860087
13.8332221480987 0.00655673813690568 0.0056261283704599 0.00727297098597143
13.8438959306204 0.00635180499787143 0.00549516686043332 0.00706077167566431
13.8545697131421 0.00615804815505944 0.00536949831847301 0.00685985351609651
13.8652434956638 0.00597459536249512 0.00524881602823507 0.00666933878763601
13.8759172781855 0.00580066246758028 0.00513283565975672 0.00648843840987557
13.8865910607071 0.00563554258764906 0.00502129335399663 0.00631644105556679
13.8972648432288 0.00547859684066908 0.00491394399012807 0.00615270382738358
13.9079386257505 0.00532924637615588 0.00481055961706862 0.00599664424220987
13.9186124082722 0.00518696549865702 0.00471092803259351 0.00584773331418539
13.9292861907939 0.00505127571319476 0.00461485149507938 0.00570548956495345
13.9399599733155 0.00492174055180947 0.00452214555447106 0.00556947381947276
13.9506337558372 0.00479796106439461 0.00443263799046803 0.00543928466993082
13.9613075383589 0.00467957187654781 0.00434616784717989 0.00531455450993075
13.9719813208806 0.00456623773309102 0.00426258455463977 0.00519494605714372
13.9826551034023 0.00445765045897478 0.0041817471285697 0.00508014929574831
13.9933288859239 0.0043535262800253 0.00410352344070463 0.00496987878078532
14.0040026684456 0.00425360345488115 0.00402778955278485 0.00486387125548965
14.0146764509673 0.00415764017683211 0.00395442910805168 0.00476188354007168
14.025350233489 0.0040654127104121 0.00388333277472464 0.0046636906565946
14.0360240160107 0.00397671373273217 0.0038143977365072 0.00456908415975463
14.0466977985324 0.00389135085384036 0.00374752722568523 0.00447787064769933
14.057371581054 0.00380914529401835 0.0036826300948343 0.00438987043066348
14.0680453635757 0.0037299306989847 0.00361962042355672 0.00430491633827804
14.0787191460974 0.00365355207656382 0.0035584171570349 0.00422285264901381
14.0893929286191 0.00357986484058003 0.0034989437735084 0.00414353412743542
14.1000667111408 0.00350873394961341 0.00344112797806919 0.00406682515682672
14.1107404936624 0.00344003312985164 0.00338490142043076 0.0039925989563615
14.1214142761841 0.0033736441726487 0.00333019943455339 0.0039207368733727
14.1320880587058 0.00330945629857607 0.00327696079821501 0.0038511277424599
14.1427618412275 0.00324736558076858 0.00322512751080293 0.00378366730419631
14.1534356237492 0.00318727442124187 0.00317464458776392 0.00371825767707651
14.1641094062708 0.00312909107461713 0.00312545987029956 0.00365480687711045
14.1747831887925 0.00307272921434363 0.00307752384902783 0.003593228380129
14.1854569713142 0.00301810753708212 0.00303078950044795 0.00353344072244243
14.1961307538359 0.00296514940140955 0.00298521213515547 0.00347536713599266
14.2068045363576 0.00291378249743658 0.00294074925685055 0.0034189352145776
14.2174783188793 0.00286393854431319 0.00289736043126672 0.00336407660810787
14.2281521014009 0.00281555301292496 0.0028550071642292 0.00331072674219086
14.2388258839226 0.0027685648713798 0.00281365278811961 0.00325882456063107
14.2494996664443 0.00272291635113698 0.00277326235608901 0.00320831228869412
14.260173448966 0.00267855273185864 0.00273380254341816 0.00315913521520978
14.2708472314877 0.00263542214326449 0.00269524155547542 0.00311124149178979
14.2815210140093 0.00259347538244498 0.00265754904177148 0.00306458194761513
14.292194796531 0.00255266574524557 0.00262069601565066 0.00301910991840324
14.3028685790527 0.00251294887047469 0.00258465477919856 0.00297478108830691
14.3135423615744 0.00247428259580898 0.0025493988529803 0.00293155334361922
14.3242161440961 0.00243662682438211 0.0025149029102563 0.00288938663727043
14.3348899266177 0.00239994340113925 0.00248114271534944 0.00284824286320015
14.3455637091394 0.00236419599812789 0.00244809506586719 0.00280808573977621
14.3562374916611 0.0023293500079747 0.00241573773850226 0.00276888070151069
14.3669112741828 0.00229537244486618 0.00238404943816136 0.00273059479839219
14.3775850567045 0.0022622318524166 0.00235300975018739 0.00269319660221834
14.3882588392262 0.00222989821786104 0.00232259909546245 0.00265665611936712
14.3989326217478 0.00219834289206445 0.00229279868819295 0.00262094470949741
14.4096064042695 0.00216753851488072 0.00226359049619409 0.00258603500971436
14.4202801867912 0.00213745894544081 0.00223495720350656 0.00255190086377625
14.4309539693129 0.0021080791969828 0.00220688217518766 0.00251851725595653
14.4416277518346 0.00207937537587345 0.00217934942413364 0.00248586024920841
14.4523015343562 0.00205132462449979 0.00215234357980023 0.00245390692730904
14.4629753168779 0.00202390506773748 0.00212584985869643 0.00242263534068828
14.4736490993996 0.00199709576272848 0.0020998540365381 0.00239202445567129
14.4843228819213 0.00197087665172196 0.00207434242195416 0.00236205410688701
14.494996664443 0.00194522851775495 0.00204930183164752 0.00233270495261473
14.5056704469646 0.00192013294296688 0.002024719566918 0.00230395843285949
14.5163442294863 0.00189557226935917 0.00200058339146311 0.00227579672996405
14.527018012008 0.00187152956182854 0.00197688151037689 0.00224820273158028
14.5376917945297 0.00184798857331333 0.00195360255027276 0.00222115999583702
14.5483655770514 0.00182493371190947 0.001930735540463 0.00219465271855385
14.559039359573 0.00180235000982089 0.00190826989512878 0.00216866570236247
14.5697131420947 0.00178022309402209 0.00188619539642364 0.00214318432760716
14.5803869246164 0.00175853915851912 0.00186450217845254 0.00211819452490626
14.5910607071381 0.00173728493810523 0.00184318071207631 0.00209368274926531
14.6017344896598 0.00171644768351435 0.00182222179049173 0.00206963595564021
14.6124082721815 0.00169601513788499 0.00180161651554301 0.00204604157585695
14.6230820547031 0.00167597551445084 0.00178135628472147 0.00202288749680081
14.6337558372248 0.00165631747538434 0.00176143277881473 0.00200016203979439
14.6444296197465 0.00163703011172161 0.00174183795016759 0.00197785394108967
14.6551034022682 0.00161810292430493 0.00172256401152046 0.00195595233340451
14.6657771847899 0.00159952580568206 0.0017036034253925 0.0019344467284391
14.6764509673115 0.00158128902290691 0.00168494889397936 0.00191332700031224
14.6871247498332 0.00156338320118962 0.00166659334953703 0.00189258336986135
14.6977985323549 0.00154579930834757 0.00164852994522442 0.00187220638975452
14.7084723148766 0.00152852864001358 0.00163075204638065 0.0018521869303657
14.7191460973983 0.00151156280555723 0.00161325322221221 0.00183251616636799
14.7298198799199 0.00149489371468287 0.00159602723786903 0.00181318556400291
14.7404936624416 0.00147851356466541 0.0015790680468879 0.00179418686898587
14.7511674449633 0.00146241482819192 0.001562369783984 0.00177551209501161
14.761841227485 0.00144659024177513 0.0015459267581717 0.00175715351282477
14.7725150100067 0.00143103279471023 0.00152973344619864 0.00173910363982354
14.7831887925284 0.00141573571854636 0.00151378448627466 0.00172135523016644
14.79386257505 0.00140069247704594 0.00149807467208233 0.00170390126535397
14.8045363575717 0.00138589675660799 0.00148259894705346 0.00168673494525869
14.8152101400934 0.00137134245713098 0.00146735239889832 0.00166984967957908
14.8258839226151 0.00135702368329384 0.0014523302543744 0.00165323907969411
14.8365577051368 0.00134293473623404 0.00143752787428356 0.00163689695089647
14.8472314876584 0.00132907010560344 0.00142294074868481 0.00162081728498441
14.8579052701801 0.00131542446198298 0.00140856449231304 0.00160499425319277
14.8685790527018 0.0013019926496385 0.00139439484019296 0.00158942219944536
14.8792528352235 0.00128876967960246 0.00138042764343887 0.00157409563391154
14.8899266177452 0.00127575072306374 0.00136665886523095 0.00155900922685152
14.9006004002668 0.00126293110505235 0.00135308457695999 0.00154415780273488
14.9112741827885 0.00125030629840455 0.00133970095453172 0.00152953633461853
14.9219479653102 0.00123787191799457 0.00132650427482357 0.00151513993877097
14.9326217478319 0.00122562371522045 0.00131349091228666 0.00150096386952989
14.9432955303536 0.00121355757273241 0.00130065733568588 0.00148700351438184
14.9539693128752 0.00120166949939197 0.00128800010497136 0.00147325438925251
14.9646430953969 0.00118995562545049 0.00127551586827593 0.00145971213399726
14.9753168779186 0.00117841219793811 0.00126320135903191 0.00144637250808213
14.9859906604403 0.00116703557625172 0.0012510533932023 0.00143323138644574
14.996664442962 0.00115582222793415 0.00123906886662044 0.00142028475553351
15.0073382254837 0.00114476872463402 0.0012272447524343 0.0014075287094957
15.0180120080053 0.00113387173824013 0.00121557809864916 0.00139495944654154
15.028685790527 0.00112312803718 0.0012040660257659 0.00138257326544184
15.0393595730487 0.00111253448287601 0.00119270572450879 0.00137036656217323
15.0500333555704 0.00110208802635257 0.00118149445364084 0.00135833582669723
15.0607071380921 0.00109178570498602 0.00117042953786079 0.00134647763986783
15.0713809206137 0.00108162463939153 0.00115950836577963 0.00133478867046173
15.0820547031354 0.00107160203044063 0.00114872838797263 0.00132326567232548
15.0927284856571 0.00106171515640323 0.00113808711510346 0.00131190548163422
15.1034022681788 0.00105196137020866 0.00112758211611735 0.00130070501425687
15.1140760507005 0.00104233809682008 0.00111721101650074 0.00128966126322299
15.1247498332221 0.00103284283071724 0.00110697149660378 0.00127877129628678
15.1354236157438 0.00102347313348284 0.00109686129002395 0.00126803225358379
15.1460973982655 0.00101422663148756 0.00108687818204734 0.00125744134537625
15.1567711807872 0.00100510101366935 0.0010770200081457 0.00124699584988324
15.1674449633089 0.000996094029402895 0.00106728465252706 0.00123669311119172
15.1781187458306 0.000987203486455046 0.00105767004673678 0.00122653053724517
15.1887925283522 0.000978427249022561 0.00104817416830832 0.00121650559790627
15.1994663108739 0.000969763235848177 0.00103879503946041 0.00120661582309055
15.2101400933956 0.000961209418411981 0.00102953072583967 0.00119685880096799
15.2208138759173 0.000952763819194209 0.00102037933530634 0.00118723217622953
15.231487658439 0.000944424510006692 0.00101133901676107 0.00117773364841597
15.2421614409606 0.00093618961038979 0.00100240795901241 0.00116836097030643
15.2528352234823 0.00092805728607202 0.00099358438968163 0.00115911194636404
15.263509006004 0.00092002574748945 0.000984866574144891 0.00114998443123637
15.2741827885257 0.000912093248362274 0.000976252814510158 0.00114097632830847
15.2848565710474 0.0009042580843266 0.000967741448628621 0.0011320855883062
15.295530353569 0.000896518591617656 0.000959330849138123 0.00112331020794795
15.3062041360907 0.000888873145804413 0.000951019422538113 0.00111464822864274
15.3168779186124 0.000881320160571002 0.000942805608294695 0.00110609773523276
15.3275517011341 0.00087385808654461 0.000934687877974662 0.00109765685477871
15.3382254836558 0.000866485410167075 0.000926664734407191 0.00108932375538607
15.3488992661775 0.000859200652608698 0.000918734710872613 0.0010810966450709
15.3595730486991 0.000852002368722091 0.000910896370316733 0.00107297377066335
15.3702468312208 0.000844889146034801 0.000903148304589862 0.00106495341674763
15.3809206137425 0.000837859603778533 0.000895489133710121 0.00105703390463692
15.3915943962642 0.000830912391954253 0.000887917505149355 0.00104921359138183
15.4022681787859 0.00082404619043032 0.000880432093141376 0.00104149086881128
15.4129419613075 0.000817259708074013 0.00087303159801164 0.00103386416260433
15.4236157438292 0.000810551681913738 0.000865714745527158 0.00102633193139202
15.4342895263509 0.000803920876330798 0.000858480286266655 0.00101889266588791
15.4449633088726 0.000797366082280283 0.000851326995009535 0.00101154488804634
15.4556370913943 0.000790886116538945 0.000844253670143199 0.00100428715024729
15.4663108739159 0.000784479820979845 0.000837259133088531 0.000997118034506998
15.4769846564376 0.000778146061871575 0.000830342227742081 0.000990036151713199
15.4876584389593 0.000771883729202288 0.000823501819934886 0.000983040140884218
15.498332221481 0.000765691736026587 0.000816736796907534 0.000976128668450993
15.5090060040027 0.000759569017834998 0.000810046066800098 0.000969300427561206
15.5196797865243 0.000753514531944484 0.000803428558157447 0.00096255413740469
15.530353569046 0.000747527256909904 0.000796883219448526 0.000955888542559432
15.5410273515677 0.000741606191954745 0.000790409018599646 0.000949302412357332
15.5517011340894 0.000735750356421428 0.000784004942541149 0.00094279454026907
15.5623749166111 0.000729958789239172 0.000777669996767031 0.00093636374330744
15.5730486991328 0.000724230548409779 0.000771403204906834 0.000930008861448413
15.5837224816544 0.000718564710510261 0.000765203608309945 0.000923728757069385
15.5943962641761 0.000712960370211185 0.000759070265641337 0.000917522314404007
15.6050700466978 0.00070741663981111 0.000753002252488507 0.00091138843901293
15.6157438292195 0.000701932648785708 0.00074699866097962 0.000905326057270086
15.6264176117412 0.000696507543351331 0.000741058599411871 0.000899334115863789
15.6370913942628 0.000691140486042272 0.000735181191890343 0.000893411581312325
15.6477651767845 0.00068583065530153 0.000729365577976421 0.00088755743949337
15.6584389593062 0.000680577245084211 0.000723610912345995 0.000881770695186925
15.6691127418279 0.000675379464473529 0.000717916364456807 0.000876050371631216
15.6797865243496 0.000670236537308352 0.000712281118224731 0.000870395510091137
15.6904603068712 0.000665147701822468 0.00070670437170873 0.000864805169438923
15.7011340893929 0.000660112210294554 0.000701185336804286 0.000859278425746439
15.7118078719146 0.000655129328709128 0.000695723238944683 0.000853814371888942
15.7224816544363 0.000650198336427515 0.000690317316810441 0.000848412117159797
15.733155436958 0.000645318525868591 0.000684966822046258 0.000843070786895804
15.7438292194797 0.00064048920219917 0.000679671018985215 0.000837789522112842
15.7545030020013 0.000635709683033499 0.000674429184380429 0.000832567479151461
15.765176784523 0.000630979298141656 0.000669240607143167 0.000827403829332132
15.7758505670447 0.00062629738916632 0.000664104588088264 0.000822297758619784
15.7865243495664 0.000621663309347862 0.000659020439685532 0.000817248467297453
15.7971981320881 0.000617076423257379 0.000653987485817799 0.000812255169648612
15.8078719146097 0.000612536106537162 0.000649005061544965 0.000807317093648034
15.8185456971314 0.000608041745649146 0.000644072512873899 0.000802433480660835
15.8292194796531 0.000603592737629549 0.000639189196534376 0.000797603585149515
15.8398932621748 0.000599188489851284 0.000634354479760369 0.000792826674388665
15.8505670446965 0.000594828419792609 0.00062956774007674 0.000788102028187202
15.8612408272181 0.000590511954812064 0.000624828365091483 0.000783428938617825
15.8719146097398 0.000586238531930004 0.000620135752292715 0.000778806709753478
15.8825883922615 0.000582007597615899 0.000615489308850884 0.000774234657410703
15.8932621747832 0.000577818607581378 0.000610888451425675 0.000769712108899528
15.9039359573049 0.000573671026579106 0.000606332605977677 0.000765238402779799
15.9146097398266 0.000569564328206661 0.000601821207584539 0.000760812888623732
15.9252835223482 0.000565497994716345 0.000597353700261527 0.000756434926784504
15.9359573048699 0.000561471516829203 0.000592929536786373 0.000752103888170699
15.9466310873916 0.000557484393554779 0.00058854817852837 0.000747819154026437
15.9573048699133 0.000553536132014914 0.000584209095281473 0.000743580115717018
15.967978652435 0.000549626247272755 0.000579911765101194 0.000739386174519945
15.9786524349566 0.000545754262165655 0.000575655674145566 0.000735236741421117
15.9893262174783 0.000541919707142771 0.000571440316519645 0.000731131236916108
16 0.000538122120106629 0.000567265194123767 0.000727069090816341

